IRIS: LLM-Assisted Static Analysis for Detecting Security Vulnerabilities

Software is prone to security vulnerabilities. Program analysis tools to detect them have limited effectiveness in practice due to their reliance on human labeled specifications. Large language models (or LLMs) have shown impressive code generation capabilities but they cannot do complex reasoning over code to detect such vulnerabilities especially since this task requires whole-repository analysis. We propose IRIS, a neuro-symbolic approach that systematically combines LLMs with static analysis to perform whole-repository reasoning for security vulnerability detection. Specifically, IRIS leverages LLMs to infer taint specifications and perform contextual analysis, alleviating needs for human specifications and inspection. For evaluation, we curate a new dataset, CWE-Bench-Java, comprising 120 manually validated security vulnerabilities in real-world Java projects. A state-of-the-art static analysis tool CodeQL detects only 27 of these vulnerabilities whereas IRIS with GPT-4 detects 55 (+28) and improves upon CodeQL's average false discovery rate by 5% points. Furthermore, IRIS identifies 4 previously unknown vulnerabilities which cannot be found by existing tools. IRIS is available publicly at https://github.com/iris-sast/iris.

==> all_method_info.csv <==
apache__activemq_CVE-2014-3576_5.10.2,CVE-2014-3576,apache__activemq,00921f22ff9a8792d7663ef8fadd4823402a6324,activemq-broker/src/main/java/org/apache/activemq/broker/TransportConnection.java,TransportConnection,104,1655,processControlCommand,1536,1541,Response processControlCommand(ControlCommand)
apache__activemq_CVE-2014-3576_5.10.2,CVE-2014-3576,apache__activemq,f07e6a53216f9388185ac2b39f366f3bfd6a8a55,activemq-broker/src/main/java/org/apache/activemq/broker/TransportConnection.java,TransportConnection,104,1655,processControlCommand,1536,1541,Response processControlCommand(ControlCommand)
apache__activemq_CVE-2019-0222_5.15.8,CVE-2019-0222,apache__activemq,98b9f2e,activemq-mqtt/src/test/java/org/apache/activemq/transport/mqtt/MQTTCodecTest.java,MQTTCodecTest,45,258,testMessageDecodingPerformance,258,290,void testMessageDecodingPerformance()
apache__activemq_CVE-2019-0222_5.15.8,CVE-2019-0222,apache__activemq,f78c0962ffb46fae3397eed6b7ec1e6e15045031,activemq-mqtt/src/test/java/org/apache/activemq/transport/mqtt/MQTTCodecTest.java,MQTTCodecTest,45,258,testMessageDecodingPerformance,258,290,void testMessageDecodingPerformance()
apache__activemq_CVE-2020-11998_5.15.12,CVE-2020-11998,apache__activemq,0d6e5f2,activemq-broker/src/main/java/org/apache/activemq/broker/jmx/ManagementContext.java,ManagementContext,66,698,createConnector,559,597,void createConnector(MBeanServer)
apache__activemq_CVE-2020-11998_5.15.12,CVE-2020-11998,apache__activemq,88b78d0,activemq-broker/src/main/java/org/apache/activemq/broker/jmx/ManagementContext.java,ManagementContext,66,698,createConnector,559,597,void createConnector(MBeanServer)
apache__activemq_CVE-2020-11998_5.15.12,CVE-2020-11998,apache__activemq,aa8900c,activemq-broker/src/main/java/org/apache/activemq/broker/jmx/ManagementContext.java,ManagementContext,66,698,createConnector,559,597,void createConnector(MBeanServer)
apache__camel_CVE-2018-8041_2.20.3,CVE-2018-8041,apache__camel,4580e4d6c65cfd544c1791c824b5819477c583cc,components/camel-mail/src/main/java/org/apache/camel/component/mail/MailBinding.java,MailBinding,64,723,extractAttachmentsFromMultipart,305,342,"void extractAttachmentsFromMultipart(Multipart,Map)"
apache__camel_CVE-2018-8041_2.20.3,CVE-2018-8041,apache__camel,4f401c09d22c45c94fa97746dc31905e06b19e3,components/camel-mail/src/main/java/org/apache/camel/component/mail/MailBinding.java,MailBinding,64,723,extractAttachmentsFromMultipart,305,342,"void extractAttachmentsFromMultipart(Multipart,Map)"
apache__camel_CVE-2018-8041_2.20.3,CVE-2018-8041,apache__camel,63c7c080de4d18f9ceb25843508710df2c2c6d4,components/camel-mail/src/main/java/org/apache/camel/component/mail/MailBinding.java,MailBinding,64,723,extractAttachmentsFromMultipart,305,342,"void extractAttachmentsFromMultipart(Multipart,Map)"
apache__camel_CVE-2018-8041_2.20.3,CVE-2018-8041,apache__camel,a0d25d9582c6ee85e9567fa39413df0b4f02ef7,components/camel-mail/src/main/java/org/apache/camel/component/mail/MailBinding.java,MailBinding,64,723,extractAttachmentsFromMultipart,305,342,"void extractAttachmentsFromMultipart(Multipart,Map)"
apache__camel_CVE-2019-0194_2.21.4,CVE-2019-0194,apache__camel,5b64969d37cf2906efd4623cfd473041ce5132fd,camel-core/src/main/java/org/apache/camel/component/file/GenericFileEndpoint.java,GenericFileEndpoint,60,1525,configureMessage,1271,1292,"void configureMessage(GenericFile,Message)"
apache__camel_CVE-2019-0194_2.21.4,CVE-2019-0194,apache__camel,5b64969d37cf2906efd4623cfd473041ce5132fd,camel-core/src/main/java/org/apache/camel/component/file/GenericFileProducer.java,GenericFileProducer,40,427,createFileName,306,380,"String createFileName(Exchange)"
apache__camel_CVE-2019-0194_2.21.4,CVE-2019-0194,apache__camel,5b64969d37cf2906efd4623cfd473041ce5132fd,camel-core/src/main/java/org/apache/camel/component/file/GenericFileProducer.java,GenericFileProducer,40,427,createTempFileName,383,417,"String createTempFileName(Exchange,String)"
apache__camel_CVE-2019-0194_2.21.4,CVE-2019-0194,apache__camel,5b64969d37cf2906efd4623cfd473041ce5132fd,camel-core/src/test/java/org/apache/camel/component/file/FileProducerExpressionTest.java,FileProducerExpressionTest,33,110,testProducerComplexByExpression,82,87,"void testProducerComplexByExpression()"
apache__camel_CVE-2019-0194_2.21.4,CVE-2019-0194,apache__camel,5b64969d37cf2906efd4623cfd473041ce5132fd,components/camel-ftp/src/test/java/org/apache/camel/component/file/remote/FtpProducerExpressionTest.java,FtpProducerExpressionTest,30,117,testProducerComplexByExpression,86,94,"void testProducerComplexByExpression()"
apache__dolphinscheduler_CVE-2022-26884_2.0.5,CVE-2022-26884,apache__dolphinscheduler,9717da6c255414eaef1c9ac943b0eb8989c1a85d,dolphinscheduler-server/src/main/java/org/apache/dolphinscheduler/server/log/LoggerRequestProcessor.java,LoggerRequestProcessor,57,185,checkPathSecurity,142,148,"boolean checkPathSecurity(String)"
apache__dolphinscheduler_CVE-2022-34662_2.0.9,CVE-2022-34662,apache__dolphinscheduler,63f835715f8ca8bff79c0e7177ebfa5917ebb3bd,dolphinscheduler-api/src/main/java/org/apache/dolphinscheduler/api/service/impl/ResourcesServiceImpl.java,ResourcesServiceImpl,84,1454,onlineCreateResource,971,1018,"Result onlineCreateResource(User,ResourceType,String,String,String,String,int,String)"
apache__dolphinscheduler_CVE-2022-34662_2.0.9,CVE-2022-34662,apache__dolphinscheduler,63f835715f8ca8bff79c0e7177ebfa5917ebb3bd,dolphinscheduler-api/src/main/java/org/apache/dolphinscheduler/api/service/impl/ResourcesServiceImpl.java,ResourcesServiceImpl,84,1454,verifyFile,517,552,"Result verifyFile(String,ResourceType,MultipartFile)"
apache__dolphinscheduler_CVE-2022-34662_2.0.9,CVE-2022-34662,apache__dolphinscheduler,63f835715f8ca8bff79c0e7177ebfa5917ebb3bd,dolphinscheduler-api/src/main/java/org/apache/dolphinscheduler/api/service/impl/ResourcesServiceImpl.java,ResourcesServiceImpl,84,1454,createDirectory,122,172,"Result createDirectory(User,String,String,ResourceType,int,String)"
apache__dolphinscheduler_CVE-2022-34662_2.0.9,CVE-2022-34662,apache__dolphinscheduler,63f835715f8ca8bff79c0e7177ebfa5917ebb3bd,dolphinscheduler-common/src/test/java/org/apache/dolphinscheduler/common/utils/FileUtilsTest.java,FileUtilsTest,36,81,testWriteContent2File,81,88,"void testWriteContent2File()"
apache__dolphinscheduler_CVE-2023-49109_3.2.0,CVE-2023-49109,apache__dolphinscheduler,8c01fcf14b199e2c1ba86c17351e1ea30614f484,dolphinscheduler-api/src/main/java/org/apache/dolphinscheduler/api/controller/K8sNamespaceController.java,K8sNamespaceController,64,253,createNamespace,121,128,Result createNamespace(User,String,Long,Double,Integer)
apache__dolphinscheduler_CVE-2023-49109_3.2.0,CVE-2023-49109,apache__dolphinscheduler,8c01fcf14b199e2c1ba86c17351e1ea30614f484,dolphinscheduler-api/src/main/java/org/apache/dolphinscheduler/api/k8s/K8sClientService.java,K8sClientService,38,107,upsertNamespaceAndResourceToK8s,44,51,ResourceQuota upsertNamespaceAndResourceToK8s(K8sNamespace,String)
apache__dolphinscheduler_CVE-2023-49109_3.2.0,CVE-2023-49109,apache__dolphinscheduler,8c01fcf14b199e2c1ba86c17351e1ea30614f484,dolphinscheduler-api/src/main/java/org/apache/dolphinscheduler/api/k8s/K8sClientService.java,K8sClientService,38,107,deleteNamespaceToK8s,54,65,Optional deleteNamespaceToK8s(String,Long)
apache__dolphinscheduler_CVE-2023-49109_3.2.0,CVE-2023-49109,apache__dolphinscheduler,8c01fcf14b199e2c1ba86c17351e1ea30614f484,dolphinscheduler-api/src/main/java/org/apache/dolphinscheduler/api/service/impl/K8SNamespaceServiceImpl.java,K8SNamespaceServiceImpl,58,469,queryListPaging,89,108,Result queryListPaging(User,String,Integer,Integer)
apache__dolphinscheduler_CVE-2023-49109_3.2.0,CVE-2023-49109,apache__dolphinscheduler,8c01fcf14b199e2c1ba86c17351e1ea30614f484,dolphinscheduler-api/src/main/java/org/apache/dolphinscheduler/api/service/impl/K8SNamespaceServiceImpl.java,K8SNamespaceServiceImpl,58,469,createK8sNamespace,122,209,Map createK8sNamespace(User,String,Long,Double,Integer)
apache__dolphinscheduler_CVE-2023-49109_3.2.0,CVE-2023-49109,apache__dolphinscheduler,8c01fcf14b199e2c1ba86c17351e1ea30614f484,dolphinscheduler-api/src/main/java/org/apache/dolphinscheduler/api/service/impl/K8SNamespaceServiceImpl.java,K8SNamespaceServiceImpl,58,469,updateK8sNamespace,222,268,Map updateK8sNamespace(User,int,String,Double,Integer)
apache__dolphinscheduler_CVE-2023-49109_3.2.0,CVE-2023-49109,apache__dolphinscheduler,8c01fcf14b199e2c1ba86c17351e1ea30614f484,dolphinscheduler-api/src/test/java/org/apache/dolphinscheduler/api/controller/K8sNamespaceControllerTest.java,K8sNamespaceControllerTest,43,177,updateNamespace,87,101,void updateNamespace()
apache__dolphinscheduler_CVE-2023-49109_3.2.0,CVE-2023-49109,apache__dolphinscheduler,8c01fcf14b199e2c1ba86c17351e1ea30614f484,dolphinscheduler-api/src/test/java/org/apache/dolphinscheduler/api/controller/K8sNamespaceControllerTest.java,K8sNamespaceControllerTest,43,177,createNamespace,67,83,void createNamespace()
apache__dolphinscheduler_CVE-2023-49109_3.2.0,CVE-2023-49109,apache__dolphinscheduler,8c01fcf14b199e2c1ba86c17351e1ea30614f484,dolphinscheduler-api/src/test/java/org/apache/dolphinscheduler/api/service/K8SNamespaceServiceTest.java,K8SNamespaceServiceTest,60,268,createK8sNamespace,108,126,void createK8sNamespace()
apache__dolphinscheduler_CVE-2023-49109_3.2.0,CVE-2023-49109,apache__dolphinscheduler,8c01fcf14b199e2c1ba86c17351e1ea30614f484,dolphinscheduler-api/src/test/java/org/apache/dolphinscheduler/api/service/K8SNamespaceServiceTest.java,K8SNamespaceServiceTest,60,268,setUp,83,87,void setUp()
apache__dolphinscheduler_CVE-2023-49109_3.2.0,CVE-2023-49109,apache__dolphinscheduler,8c01fcf14b199e2c1ba86c17351e1ea30614f484,dolphinscheduler-dao/src/test/java/org/apache/dolphinscheduler/dao/mapper/K8sNamespaceMapperTest.java,K8sNamespaceMapperTest,35,124,testUpdate,80,86,void testUpdate()
apache__dolphinscheduler_CVE-2023-49109_3.2.0,CVE-2023-49109,apache__dolphinscheduler,8c01fcf14b199e2c1ba86c17351e1ea30614f484,dolphinscheduler-dao/src/test/java/org/apache/dolphinscheduler/dao/mapper/K8sNamespaceMapperTest.java,K8sNamespaceMapperTest,35,124,insertOne,45,57,K8sNamespace insertOne()
apache__dolphinscheduler_CVE-2023-51770_3.2.0,CVE-2023-51770,apache__dolphinscheduler,309c8c97a9b9003244496dedc7861a5026f9441a,dolphinscheduler-datasource-plugin/dolphinscheduler-datasource-mysql/src/main/java/org/apache/dolphinscheduler/plugin/datasource/mysql/param/MySQLDataSourceProcessor.java,MySQLDataSourceProcessor,48,180,getJdbcUrl,120,126,String getJdbcUrl(ConnectionParam)
apache__dolphinscheduler_CVE-2023-51770_3.2.0,CVE-2023-51770,apache__dolphinscheduler,309c8c97a9b9003244496dedc7861a5026f9441a,dolphinscheduler-datasource-plugin/dolphinscheduler-datasource-mysql/src/main/java/org/apache/dolphinscheduler/plugin/datasource/mysql/param/MySQLDataSourceProcessor.java,MySQLDataSourceProcessor,48,180,transformOther,161,177,String transformOther(Map)
apache__dolphinscheduler_CVE-2023-51770_3.2.0,CVE-2023-51770,apache__dolphinscheduler,309c8c97a9b9003244496dedc7861a5026f9441a,dolphinscheduler-datasource-plugin/dolphinscheduler-datasource-mysql/src/main/java/org/apache/dolphinscheduler/plugin/datasource/mysql/param/MySQLDataSourceProcessor.java,MySQLDataSourceProcessor,48,180,getConnection,130,143,Connection getConnection(ConnectionParam)
apache__dolphinscheduler_CVE-2023-51770_3.2.0,CVE-2023-51770,apache__dolphinscheduler,309c8c97a9b9003244496dedc7861a5026f9441a,dolphinscheduler-datasource-plugin/dolphinscheduler-datasource-mysql/src/main/java/org/apache/dolphinscheduler/plugin/datasource/mysql/param/MySQLDataSourceProcessor.java,MySQLDataSourceProcessor,48,180,checkKeyIsLegitimate,180,181,boolean checkKeyIsLegitimate(String)
apache__dolphinscheduler_CVE-2023-51770_3.2.0,CVE-2023-51770,apache__dolphinscheduler,309c8c97a9b9003244496dedc7861a5026f9441a,dolphinscheduler-datasource-plugin/dolphinscheduler-datasource-mysql/src/main/java/org/apache/dolphinscheduler/plugin/datasource/mysql/param/MySQLDataSourceProcessor.java,MySQLDataSourceProcessor,48,180,getValidationQuery,115,116,String getValidationQuery()
apache__dolphinscheduler_CVE-2023-51770_3.2.0,CVE-2023-51770,apache__dolphinscheduler,309c8c97a9b9003244496dedc7861a5026f9441a,dolphinscheduler-datasource-plugin/dolphinscheduler-datasource-mysql/src/test/java/org/apache/dolphinscheduler/plugin/datasource/mysql/param/MySQLDataSourceProcessorTest.java,MySQLDataSourceProcessorTest,38,112,testGetJdbcUrl,79,82,void testGetJdbcUrl()
apache__dolphinscheduler_CVE-2023-51770_3.2.0,CVE-2023-51770,apache__dolphinscheduler,309c8c97a9b9003244496dedc7861a5026f9441a,dolphinscheduler-datasource-plugin/dolphinscheduler-datasource-mysql/src/test/java/org/apache/dolphinscheduler/plugin/datasource/mysql/utils/DataSourceUtilsTest.java,DataSourceUtilsTest,45,144,testGetJdbcUrl,115,119,void testGetJdbcUrl()
apache__dubbo_CVE-2021-30180_2.7.9,CVE-2021-30180,apache__dubbo,041f8bb0a98a912bd363560d5a2339198dcf79a5,dubbo-cluster/src/main/java/org/apache/dubbo/rpc/cluster/configurator/parser/ConfigParser.java,ConfigParser,43,220,parseObject,75,82,T parseObject(String)
apache__dubbo_CVE-2021-30180_2.7.9,CVE-2021-30180,apache__dubbo,041f8bb0a98a912bd363560d5a2339198dcf79a5,dubbo-cluster/src/main/java/org/apache/dubbo/rpc/cluster/configurator/parser/ConfigParser.java,ConfigParser,43,220,parseConfigurators,45,63,List parseConfigurators(String)
apache__dubbo_CVE-2021-30180_2.7.9,CVE-2021-30180,apache__dubbo,041f8bb0a98a912bd363560d5a2339198dcf79a5,dubbo-cluster/src/main/java/org/apache/dubbo/rpc/cluster/configurator/parser/ConfigParser.java,ConfigParser,43,220,parseJsonArray,66,72,List parseJsonArray(String)
apache__dubbo_CVE-2021-30180_2.7.9,CVE-2021-30180,apache__dubbo,041f8bb0a98a912bd363560d5a2339198dcf79a5,dubbo-cluster/src/main/java/org/apache/dubbo/rpc/cluster/router/condition/config/model/ConditionRuleParser.java,ConditionRuleParser,38,40,parse,40,50,ConditionRouterRule parse(String)
apache__dubbo_CVE-2021-30180_2.7.9,CVE-2021-30180,apache__dubbo,041f8bb0a98a912bd363560d5a2339198dcf79a5,dubbo-cluster/src/main/java/org/apache/dubbo/rpc/cluster/router/tag/model/TagRuleParser.java,TagRuleParser,27,29,parse,29,43,TagRouterRule parse(String)
apache__dubbo_CVE-2021-30180_2.7.9,CVE-2021-30180,apache__dubbo,041f8bb0a98a912bd363560d5a2339198dcf79a5,dubbo-cluster/src/test/java/org/apache/dubbo/rpc/cluster/configurator/parser/ConfigParserTest.java,ConfigParserTest,44,178,parseURLJsonArrayCompatible,178,190,void parseURLJsonArrayCompatible()
apache__dubbo_CVE-2021-30180_2.7.9,CVE-2021-30180,apache__dubbo,041f8bb0a98a912bd363560d5a2339198dcf79a5,dubbo-cluster/src/test/java/org/apache/dubbo/rpc/cluster/router/TagRouterTest.java,TagRouterTest,30,79,tagRouterRuleParseTest,79,110,void tagRouterRuleParseTest()
apache__dubbo_CVE-2021-30180_2.7.9,CVE-2021-30180,apache__dubbo,041f8bb0a98a912bd363560d5a2339198dcf79a5,dubbo-common/src/main/java/org/apache/dubbo/common/utils/PojoUtils.java,PojoUtils,65,675,generalize,72,77,Object generalize(Object)
apache__dubbo_CVE-2021-30180_2.7.9,CVE-2021-30180,apache__dubbo,041f8bb0a98a912bd363560d5a2339198dcf79a5,dubbo-common/src/main/java/org/apache/dubbo/common/utils/PojoUtils.java,PojoUtils,65,675,realize,80,90,Object realize(Object,Class)
apache__dubbo_CVE-2021-30180_2.7.9,CVE-2021-30180,apache__dubbo,041f8bb0a98a912bd363560d5a2339198dcf79a5,dubbo-common/src/test/java/org/apache/dubbo/common/utils/PojoUtilsTest.java,PojoUtilsTest,55,977,testRealizeCollectionWithNullElement,746,760,void testRealizeCollectionWithNullElement()
apache__dubbo_CVE-2021-30180_2.7.9,CVE-2021-30180,apache__dubbo,041f8bb0a98a912bd363560d5a2339198dcf79a5,dubbo-common/src/test/java/org/apache/dubbo/common/utils/PojoUtilsTest.java,BasicTestData,767,805,hashCode,790,801,int hashCode()
apache__flink_CVE-2020-17519_1.11.2,CVE-2020-17519,apache__flink,b561010b0ee741543c3953306037f00d7a9f0801,flink-runtime/src/main/java/org/apache/flink/runtime/rest/handler/cluster/JobManagerCustomLogHandler.java,JobManagerCustomLogHandler,38,53,getFile,53,58,"File getFile(HandlerRequest)"
apache__incubator-dubbo_CVE-2021-30181_2.6.8,CVE-2021-30181,apache__dubbo,9b7575aa1c949959c86d29c47625575b58a9dfa9,dubbo-cluster/src/main/java/org/apache/dubbo/rpc/cluster/router/script/ScriptRouter.java,ScriptRouter,52,155,ScriptRouter,65,71,ScriptRouter(URL)
apache__incubator-dubbo_CVE-2021-30181_2.6.8,CVE-2021-30181,apache__dubbo,9b7575aa1c949959c86d29c47625575b58a9dfa9,dubbo-cluster/src/main/java/org/apache/dubbo/rpc/cluster/router/script/ScriptRouter.java,ScriptRouter,52,155,getRule,85,90,String getRule(URL)
apache__incubator-dubbo_CVE-2021-30181_2.6.8,CVE-2021-30181,apache__dubbo,9b7575aa1c949959c86d29c47625575b58a9dfa9,dubbo-cluster/src/main/java/org/apache/dubbo/rpc/cluster/router/script/ScriptRouter.java,ScriptRouter,52,155,getEngine,96,99,ScriptEngine getEngine(URL)
apache__jspwiki_CVE-2019-10076_2.11.0.M3,CVE-2019-10076,apache__jspwiki,60a9cb84ce36a0392fa5a01afcf28c11857c2f9e,jspwiki-main/src/main/java/org/apache/wiki/tags/LinkToTag.java,LinkToTag,44,80,setAccesskey,74,76,void setAccesskey(String)
apache__jspwiki_CVE-2019-10076_2.11.0.M3,CVE-2019-10076,apache__jspwiki,60a9cb84ce36a0392fa5a01afcf28c11857c2f9e,jspwiki-main/src/main/java/org/apache/wiki/tags/LinkToTag.java,LinkToTag,44,80,doWikiStartTag,80,134,int doWikiStartTag()
apache__jspwiki_CVE-2019-10076_2.11.0.M3,CVE-2019-10076,apache__jspwiki,60a9cb84ce36a0392fa5a01afcf28c11857c2f9e,jspwiki-main/src/main/java/org/apache/wiki/tags/LinkToTag.java,LinkToTag,44,80,initTag,53,56,void initTag()
apache__jspwiki_CVE-2019-10077_2.11.0.M3,CVE-2019-10077,apache__jspwiki,87c89f0405d6b31fc165358ce5d5bc4536e32a8a,jspwiki-main/src/main/java/org/apache/wiki/parser/JSPWikiMarkupParser.java,JSPWikiMarkupParser,76,2667,handleHyperlinks,1189,1398,Element handleHyperlinks(String,int)
apache__jspwiki_CVE-2019-10077_2.11.0.M3,CVE-2019-10077,apache__jspwiki,87c89f0405d6b31fc165358ce5d5bc4536e32a8a,jspwiki-main/src/main/java/org/apache/wiki/parser/JSPWikiMarkupParser.java,JSPWikiMarkupParser,76,2667,handleDiv,2031,2171,Element handleDiv(boolean)
apache__jspwiki_CVE-2019-10078_2.11.0.M3,CVE-2019-10078,apache__jspwiki,46cd981dfb431730da3f9249f5db858aacf11e52,jspwiki-main/src/main/java/org/apache/wiki/plugin/ReferredPagesPlugin.java,ReferredPagesPlugin,57,194,handleLinks,194,251,void handleLinks(WikiContext,Collection,int,String)
apache__jspwiki_CVE-2019-10078_2.11.0.M3,CVE-2019-10078,apache__jspwiki,46cd981dfb431730da3f9249f5db858aacf11e52,jspwiki-main/src/main/java/org/apache/wiki/plugin/ReferredPagesPlugin.java,ReferredPagesPlugin,57,194,execute,97,175,String execute(WikiContext,Map)
apache__jspwiki_CVE-2019-10089_2.11.0.M4,CVE-2019-10089,apache__jspwiki,2956ccb307dd4b23b25c8ddeae8d7e7b301c6ff3,jspwiki-main/src/main/java/org/apache/wiki/render/WysiwygEditingRenderer.java,WysiwygEditingRenderer,40,159,getString,159,178,String getString()
apache__jspwiki_CVE-2022-46907_2.11.3,CVE-2022-46907,apache__jspwiki,46e1ef7a595ca5cabf5ef184139910413f2024fc,jspwiki-main/src/main/java/org/apache/wiki/plugin/InsertPage.java,InsertPage,57,85,execute,85,212,String execute(Context,Map)
apache__jspwiki_CVE-2022-46907_2.11.3,CVE-2022-46907,apache__jspwiki,484c6a133e397693991b7c9a9b62ef3ca48ce707,jspwiki-main/src/main/java/org/apache/wiki/forms/FormOutput.java,FormOutput,37,58,execute,58,134,String execute(Context,Map)
apache__jspwiki_CVE-2022-46907_2.11.3,CVE-2022-46907,apache__jspwiki,82be08904a6d8bd22fa2d4e5a7e85f43408724d3,jspwiki-main/src/main/java/org/apache/wiki/forms/FormOpen.java,FormOpen,70,81,execute,81,127,String execute(Context,Map)
apache__jspwiki_CVE-2022-46907_2.11.3,CVE-2022-46907,apache__jspwiki,df20770f251a8d7431047e556b144ef24ee6a3a7,jspwiki-main/src/main/java/org/apache/wiki/plugin/Search.java,Search,53,109,execute,73,101,String execute(Context,Map)
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,10de190e7d3f9189deb76b8d08c72334a1fe2df0,sshd-cli/src/main/java/org/apache/sshd/cli/CliSupport.java,CliSupport,42,99,setupIoServiceFactory,99,168,"M setupIoServiceFactory(M,Map,PrintStream,PrintStream,String,IoConnector,SocketAddress,SocketAddress,IoConnector,SocketAddress,SocketAddress,Throwable,IoAcceptor,SocketAddress,SocketAddress,IoAcceptor,SocketAddress,SocketAddress,Throwable)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,10de190e7d3f9189deb76b8d08c72334a1fe2df0,sshd-cli/src/main/java/org/apache/sshd/cli/client/SshClientCliSupport.java,SshClientCliSupport,84,602,setupServerKeyVerifier,418,455,"ServerKeyVerifier setupServerKeyVerifier(ClientAuthenticationManager,Map,BufferedReader,PrintStream,PrintStream)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,10de190e7d3f9189deb76b8d08c72334a1fe2df0,sshd-cli/src/main/java/org/apache/sshd/cli/client/SshClientCliSupport.java,SshClientCliSupport,84,602,setupCompressions,508,520,"List setupCompressions(PropertyResolver,PrintStream)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,10de190e7d3f9189deb76b8d08c72334a1fe2df0,sshd-cli/src/main/java/org/apache/sshd/cli/client/SshClientCliSupport.java,SshClientCliSupport,84,602,setupMacs,552,570,"List setupMacs(String,String,List,PrintStream)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,10de190e7d3f9189deb76b8d08c72334a1fe2df0,sshd-cli/src/main/java/org/apache/sshd/cli/client/SshClientCliSupport.java,SshClientCliSupport,84,602,setupClientSession,107,256,"ClientSession setupClientSession(String,BufferedReader,PrintStream,PrintStream,String)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,10de190e7d3f9189deb76b8d08c72334a1fe2df0,sshd-cli/src/main/java/org/apache/sshd/cli/client/SshKeyScanMain.java,SshKeyScanMain,91,734,initializeScanner,711,729,"S initializeScanner(S,Collection)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,10de190e7d3f9189deb76b8d08c72334a1fe2df0,sshd-cli/src/main/java/org/apache/sshd/cli/server/SshServerCliSupport.java,SshServerCliSupport,69,193,resolveServerSubsystems,146,190,"List resolveServerSubsystems(PrintStream,PropertyResolver)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,10de190e7d3f9189deb76b8d08c72334a1fe2df0,sshd-cli/src/main/java/org/apache/sshd/cli/server/SshServerMain.java,SshServerMain,50,57,main,57,196,"void main(String)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,10de190e7d3f9189deb76b8d08c72334a1fe2df0,sshd-cli/src/test/java/org/apache/sshd/cli/server/SshFsMounter.java,SshFsMounter,66,251,main,251,334,"void main(String)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystem.java,RootedFileSystem,36,98,getFileStores,93,94,"Iterable getFileStores()"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,copy,304,311,"void copy(Path,Path,CopyOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,newDirectoryStream,196,199,"DirectoryStream newDirectoryStream(Path,DirectoryStream)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,deleteIfExists,282,288,"boolean deleteIfExists(Path)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,root,202,211,"DirectoryStream root(RootedFileSystem,DirectoryStream)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,unroot,453,460,"Path unroot(Path)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,resolveLocalPath,468,502,"Path resolveLocalPath(RootedPath)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,getFileSystem,347,380,"RootedFileSystem getFileSystem(Path)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,newOutputStream,164,167,"OutputStream newOutputStream(Path,OpenOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,readSymbolicLink,292,300,"Path readSymbolicLink(Path)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,isHidden,334,337,"boolean isHidden(Path)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/main/java/org/apache/sshd/common/file/util/BaseFileSystem.java,BaseFileSystem,40,256,getPathMatcher,125,152,"PathMatcher getPathMatcher(String)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/main/java/org/apache/sshd/common/file/util/BaseFileSystem.java,BaseFileSystem,40,256,getPath,79,112,"T getPath(String,String)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/main/java/org/apache/sshd/common/util/io/IoUtils.java,IoUtils,63,633,checkFileExists,396,414,"Boolean checkFileExists(Path,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/main/java/org/apache/sshd/common/util/io/IoUtils.java,IoUtils,63,633,read,471,484,"int read(InputStream,byte,int,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/test/java/org/apache/sshd/common/file/root/RootedFileSystemProviderTest.java,RootedFileSystemProviderTest,60,254,testRoot,78,83,"void testRoot()"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/test/java/org/apache/sshd/common/file/root/RootedFileSystemProviderTest.java,RootedFileSystemProviderTest,60,254,testMkdir,88,90,"void testMkdir()"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/test/java/org/apache/sshd/common/file/root/RootedFileSystemProviderTest.java,FileHelper,254,330,readFile,304,309,"byte readFile(Path)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-common/src/test/java/org/apache/sshd/util/test/CommonTestSupportUtils.java,CommonTestSupportUtils,82,650,deleteRecursive,497,523,"Path deleteRecursive(Path,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/client/fs/SftpFileSystemProvider.java,SftpFileSystemProvider,112,1445,move,700,758,"void move(Path,Path,CopyOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/client/fs/SftpFileSystemProvider.java,SftpFileSystemProvider,112,1445,copy,623,694,"void copy(Path,Path,CopyOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,resolveReportedFileAttributes,2454,2480,"NavigableMap resolveReportedFileAttributes(Path,int,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,writeDirEntry,2292,2318,"void writeDirEntry(int,DirectoryHandle,Map,Buffer,int,Path,String,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,doRemove,1673,1685,"void doRemove(Buffer,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,doStat,1399,1413,"Map doStat(int,String,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,signalRemovalPreConditionFailure,1716,1728,"E signalRemovalPreConditionFailure(int,String,Path,E,boolean)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,getAttributes,2413,2415,"NavigableMap getAttributes(Path,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,doMakeDirectory,1631,1670,"void doMakeDirectory(int,String,Map,boolean)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,doLStat,636,650,"Map doLStat(int,String,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,doSetStat,668,680,"void doSetStat(int,String,int,String,Map,Boolean)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,doRemoveFile,1688,1713,"void doRemoveFile(int,String,boolean)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,doSetStat,653,665,"void doSetStat(Buffer,int,String,int,Boolean)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,doRemoveDirectory,1577,1590,"void doRemoveDirectory(int,String,boolean)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,handleUnknownStatusFileAttributes,2418,2435,"NavigableMap handleUnknownStatusFileAttributes(Path,int,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,validateRealPath,1556,1561,"SimpleImmutableEntry validateRealPath(int,String,Path,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,doFStat,683,699,"void doFStat(Buffer,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,setFileAttributes,2643,2706,"void setFileAttributes(Path,Map,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,doRemoveDirectory,1564,1574,"void doRemoveDirectory(Buffer,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,doRealPath,1416,1512,"void doRealPath(Buffer,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3023,getLongName,2321,2324,"String getLongName(Path,String,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/SftpSubsystem.java,SftpSubsystem,90,1062,doOpenDir,749,780,"String doOpenDir(int,String,Path,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/SftpSubsystem.java,SftpSubsystem,90,1062,doWrite,815,852,"void doWrite(int,String,long,int,byte,int,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/SftpSubsystem.java,SftpSubsystem,90,1062,doFStat,799,811,"Map doFStat(int,String,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/SftpSubsystem.java,SftpSubsystem,90,1062,doReadDir,656,745,"void doReadDir(Buffer,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/test/java/org/apache/sshd/sftp/client/SftpTest.java,SftpTest,125,1718,testCannotEscapeRoot,363,391,"void testCannotEscapeRoot(boolean)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/test/java/org/apache/sshd/sftp/client/SftpTest.java,SftpTest,125,1718,testSftpFileSystemAccessor,689,771,"void testSftpFileSystemAccessor(SftpSubsystemProxy,FileHandle,Path,String,Set,FileAttribute,SftpSubsystemProxy,DirectoryHandle,Path,String)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/test/java/org/apache/sshd/sftp/client/SftpVersionsTest.java,SftpVersionsTest,89,561,testSftpACLEncodeDecode,276,397,"void testSftpACLEncodeDecode(ChannelSession,Path,int,LinkOption,Path,List,LinkOption,ServerSession,Path,Map,ServerSession,Path,Map,Throwable)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,a61e93035f06bff8fc622ad94870fb773d48b9f0,sshd-sftp/src/test/java/org/apache/sshd/sftp/client/SftpVersionsTest.java,SftpVersionsTest,89,561,testSftpExtensionsEncodeDecode,401,511,"void testSftpExtensionsEncodeDecode(ChannelSession,Path,int,LinkOption,Path,Map,LinkOption,ServerSession,Path,Map,ServerSession,Path,Map,Throwable)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystem.java,RootedFileSystem,36,98,getFileStores,93,94,"Iterable getFileStores()"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,newOutputStream,164,167,"OutputStream newOutputStream(Path,OpenOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,copy,304,311,"void copy(Path,Path,CopyOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,resolveLocalPath,468,502,"Path resolveLocalPath(RootedPath)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,deleteIfExists,282,288,"boolean deleteIfExists(Path)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,newDirectoryStream,196,199,"DirectoryStream newDirectoryStream(Path,DirectoryStream)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,root,202,211,"DirectoryStream root(RootedFileSystem,DirectoryStream)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,unroot,453,460,"Path unroot(Path)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,isHidden,334,337,"boolean isHidden(Path)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,readSymbolicLink,292,300,"Path readSymbolicLink(Path)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/main/java/org/apache/sshd/common/file/root/RootedFileSystemProvider.java,RootedFileSystemProvider,65,468,getFileSystem,347,380,"RootedFileSystem getFileSystem(Path)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/main/java/org/apache/sshd/common/file/util/BaseFileSystem.java,BaseFileSystem,40,256,getPathMatcher,125,152,"PathMatcher getPathMatcher(String)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/main/java/org/apache/sshd/common/file/util/BaseFileSystem.java,BaseFileSystem,40,256,getPath,79,112,"T getPath(String,String)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/main/java/org/apache/sshd/common/util/io/IoUtils.java,IoUtils,63,633,read,471,484,"int read(InputStream,byte,int,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/main/java/org/apache/sshd/common/util/io/IoUtils.java,IoUtils,63,633,checkFileExists,396,414,"Boolean checkFileExists(Path,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/test/java/org/apache/sshd/common/file/root/RootedFileSystemProviderTest.java,RootedFileSystemProviderTest,60,254,testMkdir,88,90,"void testMkdir()"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/test/java/org/apache/sshd/common/file/root/RootedFileSystemProviderTest.java,FileHelper,254,330,readFile,304,309,"byte readFile(Path)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/test/java/org/apache/sshd/common/file/root/RootedFileSystemProviderTest.java,RootedFileSystemProviderTest,60,254,testRoot,78,83,"void testRoot()"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-common/src/test/java/org/apache/sshd/util/test/CommonTestSupportUtils.java,CommonTestSupportUtils,82,650,deleteRecursive,497,523,"Path deleteRecursive(Path,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/client/fs/SftpFileSystemProvider.java,SftpFileSystemProvider,110,1419,move,674,732,"void move(Path,Path,CopyOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/client/fs/SftpFileSystemProvider.java,SftpFileSystemProvider,110,1419,copy,599,668,"void copy(Path,Path,CopyOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,doSetStat,668,680,"void doSetStat(int,String,int,String,Map,Boolean)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,handleUnknownStatusFileAttributes,2418,2435,"NavigableMap handleUnknownStatusFileAttributes(Path,int,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,resolveReportedFileAttributes,2454,2480,"NavigableMap resolveReportedFileAttributes(Path,int,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,writeDirEntry,2292,2318,"void writeDirEntry(int,DirectoryHandle,Map,Buffer,int,Path,String,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,doFStat,683,699,"void doFStat(Buffer,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,doLStat,636,650,"Map doLStat(int,String,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,getLongName,2321,2324,"String getLongName(Path,String,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,doRemoveFile,1688,1713,"void doRemoveFile(int,String,boolean)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,doMakeDirectory,1631,1670,"void doMakeDirectory(int,String,Map,boolean)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,doRemoveDirectory,1577,1590,"void doRemoveDirectory(int,String,boolean)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,doStat,1399,1413,"Map doStat(int,String,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,validateRealPath,1556,1561,"SimpleImmutableEntry validateRealPath(int,String,Path,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,doSetStat,653,665,"void doSetStat(Buffer,int,String,int,Boolean)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,doRemove,1673,1685,"void doRemove(Buffer,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,doRemoveDirectory,1564,1574,"void doRemoveDirectory(Buffer,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,doRealPath,1416,1512,"void doRealPath(Buffer,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,signalRemovalPreConditionFailure,1716,1728,"E signalRemovalPreConditionFailure(int,String,Path,E,boolean)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,getAttributes,2413,2415,"NavigableMap getAttributes(Path,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/AbstractSftpSubsystemHelper.java,AbstractSftpSubsystemHelper,115,3020,setFileAttributes,2643,2706,"void setFileAttributes(Path,Map,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/SftpSubsystem.java,SftpSubsystem,90,1061,doFStat,798,810,"Map doFStat(int,String,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/SftpSubsystem.java,SftpSubsystem,90,1061,doOpenDir,748,779,"String doOpenDir(int,String,Path,LinkOption)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/SftpSubsystem.java,SftpSubsystem,90,1061,doReadDir,655,744,"void doReadDir(Buffer,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/main/java/org/apache/sshd/sftp/server/SftpSubsystem.java,SftpSubsystem,90,1061,doWrite,814,851,"void doWrite(int,String,long,int,byte,int,int)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/test/java/org/apache/sshd/sftp/client/SftpTest.java,SftpTest,125,1718,testSftpFileSystemAccessor,689,771,"void testSftpFileSystemAccessor(SftpSubsystemProxy,FileHandle,Path,String,Set,FileAttribute,SftpSubsystemProxy,DirectoryHandle,Path,String)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/test/java/org/apache/sshd/sftp/client/SftpTest.java,SftpTest,125,1718,testCannotEscapeRoot,363,391,"void testCannotEscapeRoot(boolean)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/test/java/org/apache/sshd/sftp/client/SftpVersionsTest.java,SftpVersionsTest,89,561,testSftpACLEncodeDecode,276,397,"void testSftpACLEncodeDecode(ChannelSession,Path,int,LinkOption,Path,List,LinkOption,ServerSession,Path,Map,ServerSession,Path,Map,Throwable)"
apache__mina-sshd_CVE-2023-35887_2.9.2,CVE-2023-35887,apache__mina-sshd,c20739b43aab0f7bf2ccad982a6cb37b9d5a8a0b,sshd-sftp/src/test/java/org/apache/sshd/sftp/client/SftpVersionsTest.java,SftpVersionsTest,89,561,testSftpExtensionsEncodeDecode,401,511,"void testSftpExtensionsEncodeDecode(ChannelSession,Path,int,LinkOption,Path,Map,LinkOption,ServerSession,Path,Map,ServerSession,Path,Map,Throwable)"
apache__myfaces_CVE-2011-4367_2.0.11,CVE-2011-4367,apache__myfaces,236cd211327c557825c7fce091bcc68f57a88e8e,shared/src/main/java/org/apache/myfaces/shared/resource/ResourceValidationUtils.java,ResourceValidationUtils,21,50,isValidLibraryName,28,30,"boolean isValidLibraryName(String)"
apache__myfaces_CVE-2011-4367_2.0.11,CVE-2011-4367,apache__myfaces,236cd211327c557825c7fce091bcc68f57a88e8e,shared/src/main/java/org/apache/myfaces/shared/resource/ResourceValidationUtils.java,ResourceValidationUtils,21,50,validate,50,112,"boolean validate(String,boolean)"
apache__myfaces_CVE-2011-4367_2.0.11,CVE-2011-4367,apache__myfaces,99ef1250ca3e28213e85eac14817e1ff93fc9e6a,shared/src/main/java/org/apache/myfaces/shared/resource/ResourceValidationUtils.java,ResourceValidationUtils,21,50,validate,50,112,"boolean validate(String,boolean)"
apache__myfaces_CVE-2011-4367_2.0.11,CVE-2011-4367,apache__myfaces,9e7e996a4ef83c4d8e673ee6e4431348e598e031,impl/src/main/java/org/apache/myfaces/application/ResourceHandlerImpl.java,ResourceHandlerImpl,55,609,getLocalePrefixForLocateResource,441,488,"String getLocalePrefixForLocateResource()"
apache__myfaces_CVE-2011-4367_2.0.11,CVE-2011-4367,apache__myfaces,9e7e996a4ef83c4d8e673ee6e4431348e598e031,impl/src/main/java/org/apache/myfaces/application/ResourceHandlerImpl.java,ResourceHandlerImpl,55,609,handleResourceRequest,263,379,"void handleResourceRequest(FacesContext)"
apache__myfaces_CVE-2011-4367_2.0.11,CVE-2011-4367,apache__myfaces,9e7e996a4ef83c4d8e673ee6e4431348e598e031,impl/src/main/java/org/apache/myfaces/application/ResourceHandlerImpl.java,ResourceHandlerImpl,55,609,createResource,82,122,"Resource createResource(String,String,String)"
apache__myfaces_CVE-2011-4367_2.0.11,CVE-2011-4367,apache__myfaces,9e7e996a4ef83c4d8e673ee6e4431348e598e031,impl/src/main/java/org/apache/myfaces/application/ResourceHandlerImpl.java,ResourceHandlerImpl,55,609,libraryExists,519,550,"boolean libraryExists(String)"
apache__myfaces_CVE-2011-4367_2.0.11,CVE-2011-4367,apache__myfaces,9e7e996a4ef83c4d8e673ee6e4431348e598e031,impl/src/main/java/org/apache/myfaces/application/ResourceHandlerImpl.java,ResourceHandlerImpl,55,609,setResourceHandlerSupport,557,560,"void setResourceHandlerSupport(ResourceHandlerSupport)"
apache__myfaces_CVE-2011-4367_2.0.11,CVE-2011-4367,apache__myfaces,b9b2e00bb53d3eb435256c5a140b83f7d6251b55,impl/src/main/java/org/apache/myfaces/application/ResourceHandlerImpl.java,ResourceHandlerImpl,56,640,createResource,83,132,"Resource createResource(String,String,String)"
apache__myfaces_CVE-2011-4367_2.0.11,CVE-2011-4367,apache__myfaces,b9b2e00bb53d3eb435256c5a140b83f7d6251b55,impl/src/main/java/org/apache/myfaces/application/ResourceHandlerImpl.java,ResourceHandlerImpl,56,640,libraryExists,545,581,"boolean libraryExists(String)"
apache__myfaces_CVE-2011-4367_2.0.11,CVE-2011-4367,apache__myfaces,b9b2e00bb53d3eb435256c5a140b83f7d6251b55,impl/src/main/java/org/apache/myfaces/application/ResourceHandlerImpl.java,ResourceHandlerImpl,56,640,handleResourceRequest,273,401,"void handleResourceRequest(FacesContext)"
apache__myfaces_CVE-2011-4367_2.0.11,CVE-2011-4367,apache__myfaces,b9b2e00bb53d3eb435256c5a140b83f7d6251b55,shared/src/main/java/org/apache/myfaces/shared/resource/ResourceValidationUtils.java,ResourceValidationUtils,21,115,isValidLibraryName,28,30,"boolean isValidLibraryName(String)"
apache__myfaces_CVE-2011-4367_2.0.11,CVE-2011-4367,apache__myfaces,b9b2e00bb53d3eb435256c5a140b83f7d6251b55,shared/src/main/java/org/apache/myfaces/shared/resource/ResourceValidationUtils.java,ResourceValidationUtils,21,115,isValidLocalePrefix,33,47,"boolean isValidLocalePrefix(String)"
apache__myfaces_CVE-2011-4367_2.0.11,CVE-2011-4367,apache__myfaces,b9b2e00bb53d3eb435256c5a140b83f7d6251b55,shared/src/test/java/org/apache/myfaces/shared/resource/ResourceValidationUtilsTest.java,ResourceValidationUtilsTest,25,65,testLibraryNames,48,61,"void testLibraryNames()"
apache__myfaces_CVE-2011-4367_2.0.11,CVE-2011-4367,apache__myfaces,b9b2e00bb53d3eb435256c5a140b83f7d6251b55,shared/src/test/java/org/apache/myfaces/shared/resource/ResourceValidationUtilsTest.java,ResourceValidationUtilsTest,25,65,testResourceNames,65,92,"void testResourceNames()"
apache__myfaces_CVE-2011-4367_2.0.11,CVE-2011-4367,apache__myfaces,c07c3bf93ad0e0cf530ddece0642783f1553ad89,shared/src/main/java/org/apache/myfaces/shared/resource/ResourceValidationUtils.java,ResourceValidationUtils,21,50,validate,50,92,"boolean validate(String,boolean)"
apache__nifi_CVE-2022-33140_1.16.2,CVE-2022-33140,apache__nifi,a1306a19f78e11c2d809e9aef24336669461403a,nifi-nar-bundles/nifi-framework-bundle/nifi-framework/nifi-shell-authorizer/src/main/java/org/apache/nifi/authorization/NssShellCommands.java,NssShellCommands,25,87,getGroupMembers,44,45,String getGroupMembers(String)
apache__nifi_CVE-2022-33140_1.16.2,CVE-2022-33140,apache__nifi,a1306a19f78e11c2d809e9aef24336669461403a,nifi-nar-bundles/nifi-framework-bundle/nifi-framework/nifi-shell-authorizer/src/main/java/org/apache/nifi/authorization/OsxShellCommands.java,OsxShellCommands,25,79,getGroupMembers,46,47,String getGroupMembers(String)
apache__nifi_CVE-2022-33140_1.16.2,CVE-2022-33140,apache__nifi,a1306a19f78e11c2d809e9aef24336669461403a,nifi-nar-bundles/nifi-framework-bundle/nifi-framework/nifi-shell-authorizer/src/main/java/org/apache/nifi/authorization/RemoteShellCommands.java,RemoteShellCommands,20,71,getGroupMembers,55,56,String getGroupMembers(String)
apache__nifi_CVE-2022-33140_1.16.2,CVE-2022-33140,apache__nifi,a1306a19f78e11c2d809e9aef24336669461403a,nifi-nar-bundles/nifi-framework-bundle/nifi-framework/nifi-shell-authorizer/src/main/java/org/apache/nifi/authorization/ShellUserGroupProvider.java,ShellUserGroupProvider,47,746,getGroup,171,188,Group getGroup(String)
apache__nifi_CVE-2022-33140_1.16.2,CVE-2022-33140,apache__nifi,a1306a19f78e11c2d809e9aef24336669461403a,nifi-nar-bundles/nifi-framework-bundle/nifi-framework/nifi-shell-authorizer/src/main/java/org/apache/nifi/authorization/ShellUserGroupProvider.java,ShellUserGroupProvider,47,746,refreshUsersAndGroups,487,548,void refreshUsersAndGroups()
apache__nifi_CVE-2022-33140_1.16.2,CVE-2022-33140,apache__nifi,a1306a19f78e11c2d809e9aef24336669461403a,nifi-nar-bundles/nifi-framework-bundle/nifi-framework/nifi-shell-authorizer/src/main/java/org/apache/nifi/authorization/ShellUserGroupProvider.java,ShellUserGroupProvider,47,746,onConfigured,263,311,void onConfigured(AuthorizerConfigurationContext)
apache__nifi_CVE-2022-33140_1.16.2,CVE-2022-33140,apache__nifi,a1306a19f78e11c2d809e9aef24336669461403a,nifi-nar-bundles/nifi-framework-bundle/nifi-framework/nifi-shell-authorizer/src/main/java/org/apache/nifi/authorization/ShellUserGroupProvider.java,ShellUserGroupProvider,47,746,getCommandsProvider,407,408,ShellCommandsProvider getCommandsProvider()
apache__nifi_CVE-2022-33140_1.16.2,CVE-2022-33140,apache__nifi,a1306a19f78e11c2d809e9aef24336669461403a,nifi-nar-bundles/nifi-framework-bundle/nifi-framework/nifi-shell-authorizer/src/main/java/org/apache/nifi/authorization/ShellUserGroupProvider.java,ShellUserGroupProvider,47,746,getUserByIdentity,129,146,User getUserByIdentity(String)
apache__nifi_CVE-2022-33140_1.16.2,CVE-2022-33140,apache__nifi,a1306a19f78e11c2d809e9aef24336669461403a,nifi-nar-bundles/nifi-framework-bundle/nifi-framework/nifi-shell-authorizer/src/test/java/org/apache/nifi/authorization/ShellUserGroupProviderIT.java,ShellUserGroupProviderIT,45,371,setupOnce,96,113,void setupOnce()
apache__nifi_CVE-2022-33140_1.16.2,CVE-2022-33140,apache__nifi,a1306a19f78e11c2d809e9aef24336669461403a,nifi-registry/nifi-registry-core/nifi-registry-framework/src/main/java/org/apache/nifi/registry/security/authorization/shell/NssShellCommands.java,NssShellCommands,24,86,getGroupMembers,43,44,String getGroupMembers(String)
apache__nifi_CVE-2022-33140_1.16.2,CVE-2022-33140,apache__nifi,a1306a19f78e11c2d809e9aef24336669461403a,nifi-registry/nifi-registry-core/nifi-registry-framework/src/main/java/org/apache/nifi/registry/security/authorization/shell/OsxShellCommands.java,OsxShellCommands,24,78,getGroupMembers,45,46,String getGroupMembers(String)
apache__nifi_CVE-2022-33140_1.16.2,CVE-2022-33140,apache__nifi,a1306a19f78e11c2d809e9aef24336669461403a,nifi-registry/nifi-registry-core/nifi-registry-framework/src/main/java/org/apache/nifi/registry/security/authorization/shell/ShellUserGroupProvider.java,ShellUserGroupProvider,51,716,getUserByIdentity,131,148,User getUserByIdentity(String)
apache__nifi_CVE-2022-33140_1.16.2,CVE-2022-33140,apache__nifi,a1306a19f78e11c2d809e9aef24336669461403a,nifi-registry/nifi-registry-core/nifi-registry-framework/src/main/java/org/apache/nifi/registry/security/authorization/shell/ShellUserGroupProvider.java,ShellUserGroupProvider,51,716,getCommandsProvider,390,391,ShellCommandsProvider getCommandsProvider()
apache__nifi_CVE-2022-33140_1.16.2,CVE-2022-33140,apache__nifi,a1306a19f78e11c2d809e9aef24336669461403a,nifi-registry/nifi-registry-core/nifi-registry-framework/src/main/java/org/apache/nifi/registry/security/authorization/shell/ShellUserGroupProvider.java,ShellUserGroupProvider,51,716,onConfigured,248,294,void onConfigured(AuthorizerConfigurationContext)
apache__nifi_CVE-2022-33140_1.16.2,CVE-2022-33140,apache__nifi,a1306a19f78e11c2d809e9aef24336669461403a,nifi-registry/nifi-registry-core/nifi-registry-framework/src/main/java/org/apache/nifi/registry/security/authorization/shell/ShellUserGroupProvider.java,ShellUserGroupProvider,51,716,refreshUsersAndGroups,467,522,void refreshUsersAndGroups()
apache__nifi_CVE-2022-33140_1.16.2,CVE-2022-33140,apache__nifi,a1306a19f78e11c2d809e9aef24336669461403a,nifi-registry/nifi-registry-core/nifi-registry-framework/src/main/java/org/apache/nifi/registry/security/authorization/shell/ShellUserGroupProvider.java,ShellUserGroupProvider,51,716,getGroup,173,190,Group getGroup(String)
apache__rocketmq_CVE-2019-17572_4.6.0,CVE-2019-17572,apache__rocketmq,f8f6fbe4aa7f5dee937e688322628c366b12a552,broker/src/main/java/org/apache/rocketmq/broker/processor/AbstractSendMessageProcessor.java,AbstractSendMessageProcessor,56,329,msgCheck,165,232,"RemotingCommand msgCheck(ChannelHandlerContext,SendMessageRequestHeader,RemotingCommand)"
apache__rocketmq_CVE-2019-17572_4.6.0,CVE-2019-17572,apache__rocketmq,f8f6fbe4aa7f5dee937e688322628c366b12a552,broker/src/main/java/org/apache/rocketmq/broker/processor/AdminBrokerProcessor.java,AdminBrokerProcessor,138,1597,updateAndCreateAccessConfig,302,341,"RemotingCommand updateAndCreateAccessConfig(ChannelHandlerContext,RemotingCommand)"
apache__rocketmq_CVE-2019-17572_4.6.0,CVE-2019-17572,apache__rocketmq,f8f6fbe4aa7f5dee937e688322628c366b12a552,broker/src/main/java/org/apache/rocketmq/broker/processor/AdminBrokerProcessor.java,AdminBrokerProcessor,138,1597,updateAndCreateTopic,246,282,"RemotingCommand updateAndCreateTopic(ChannelHandlerContext,RemotingCommand)"
apache__rocketmq_CVE-2019-17572_4.6.0,CVE-2019-17572,apache__rocketmq,f8f6fbe4aa7f5dee937e688322628c366b12a552,broker/src/main/java/org/apache/rocketmq/broker/processor/AdminBrokerProcessor.java,AdminBrokerProcessor,138,1597,updateGlobalWhiteAddrsConfig,379,409,"RemotingCommand updateGlobalWhiteAddrsConfig(ChannelHandlerContext,RemotingCommand)"
apache__rocketmq_CVE-2019-17572_4.6.0,CVE-2019-17572,apache__rocketmq,f8f6fbe4aa7f5dee937e688322628c366b12a552,broker/src/main/java/org/apache/rocketmq/broker/topic/TopicConfigManager.java,TopicConfigManager,43,480,getSystemTopic,151,152,"Set getSystemTopic()"
apache__rocketmq_CVE-2019-17572_4.6.0,CVE-2019-17572,apache__rocketmq,f8f6fbe4aa7f5dee937e688322628c366b12a552,client/src/main/java/org/apache/rocketmq/client/Validators.java,Validators,32,109,checkMessage,83,102,"void checkMessage(Message,DefaultMQProducer)"
apache__rocketmq_CVE-2019-17572_4.6.0,CVE-2019-17572,apache__rocketmq,f8f6fbe4aa7f5dee937e688322628c366b12a552,client/src/main/java/org/apache/rocketmq/client/Validators.java,Validators,32,109,checkTopic,109,127,"void checkTopic(String)"
apache__rocketmq_CVE-2019-17572_4.6.0,CVE-2019-17572,apache__rocketmq,f8f6fbe4aa7f5dee937e688322628c366b12a552,client/src/main/java/org/apache/rocketmq/client/Validators.java,Validators,32,109,regularExpressionMatcher,72,77,"boolean regularExpressionMatcher(String,Pattern)"
apache__rocketmq_CVE-2019-17572_4.6.0,CVE-2019-17572,apache__rocketmq,f8f6fbe4aa7f5dee937e688322628c366b12a552,client/src/main/java/org/apache/rocketmq/client/impl/MQAdminImpl.java,MQAdminImpl,59,286,createTopic,81,131,"void createTopic(String,String,int,int)"
apache__rocketmq_CVE-2019-17572_4.6.0,CVE-2019-17572,apache__rocketmq,f8f6fbe4aa7f5dee937e688322628c366b12a552,client/src/main/java/org/apache/rocketmq/client/impl/MQClientAPIImpl.java,MQClientAPIImpl,167,2250,createPlainAccessConfig,298,324,"void createPlainAccessConfig(String,PlainAccessConfig,long)"
apache__rocketmq_CVE-2019-17572_4.6.0,CVE-2019-17572,apache__rocketmq,f8f6fbe4aa7f5dee937e688322628c366b12a552,common/src/main/java/org/apache/rocketmq/common/UtilAll.java,UtilAll,49,598,String2List,598,604,"List String2List(String,String)"
apache__rocketmq_CVE-2019-17572_4.6.0,CVE-2019-17572,apache__rocketmq,f8f6fbe4aa7f5dee937e688322628c366b12a552,common/src/main/java/org/apache/rocketmq/common/UtilAll.java,UtilAll,49,598,List2String,583,595,"String List2String(List,String)"
apache__rocketmq_CVE-2023-33246_5.1.0,CVE-2023-33246,apache__rocketmq,9d411cf04a695e7a3f41036e8377b0aa544d754d,broker/src/main/java/org/apache/rocketmq/broker/processor/AdminBrokerProcessor.java,AdminBrokerProcessor,194,2648,updateBrokerConfig,766,802,RemotingCommand updateBrokerConfig(ChannelHandlerContext,RemotingCommand)
apache__rocketmq_CVE-2023-33246_5.1.0,CVE-2023-33246,apache__rocketmq,9d411cf04a695e7a3f41036e8377b0aa544d754d,broker/src/test/java/org/apache/rocketmq/broker/processor/AdminBrokerProcessorTest.java,AdminBrokerProcessorTest,92,595,testGetMinOffset,310,319,void testGetMinOffset()
apache__rocketmq_CVE-2023-33246_5.1.0,CVE-2023-33246,apache__rocketmq,9d411cf04a695e7a3f41036e8377b0aa544d754d,controller/src/main/java/org/apache/rocketmq/controller/processor/ControllerRequestProcessor.java,ControllerRequestProcessor,64,273,handleUpdateControllerConfig,217,249,RemotingCommand handleUpdateControllerConfig(ChannelHandlerContext,RemotingCommand)
apache__rocketmq_CVE-2023-33246_5.1.0,CVE-2023-33246,apache__rocketmq,9d411cf04a695e7a3f41036e8377b0aa544d754d,controller/src/main/java/org/apache/rocketmq/controller/processor/ControllerRequestProcessor.java,ControllerRequestProcessor,64,273,handleGetControllerConfig,252,269,RemotingCommand handleGetControllerConfig(ChannelHandlerContext,RemotingCommand)
apache__rocketmq_CVE-2023-33246_5.1.0,CVE-2023-33246,apache__rocketmq,9d411cf04a695e7a3f41036e8377b0aa544d754d,namesrv/src/main/java/org/apache/rocketmq/namesrv/processor/DefaultRequestProcessor.java,DefaultRequestProcessor,70,658,updateConfig,603,635,RemotingCommand updateConfig(ChannelHandlerContext,RemotingCommand)
apache__rocketmq_CVE-2023-33246_5.1.0,CVE-2023-33246,apache__rocketmq,9d411cf04a695e7a3f41036e8377b0aa544d754d,namesrv/src/main/java/org/apache/rocketmq/namesrv/processor/DefaultRequestProcessor.java,DefaultRequestProcessor,70,658,getConfig,638,655,RemotingCommand getConfig(ChannelHandlerContext,RemotingCommand)
apache__rocketmq_CVE-2023-33246_5.1.0,CVE-2023-33246,apache__rocketmq,9d411cf04a695e7a3f41036e8377b0aa544d754d,namesrv/src/test/java/org/apache/rocketmq/namesrv/processor/RequestProcessorTest.java,RequestProcessorTest,57,561,init,73,92,void init()
apache__rocketmq_CVE-2023-33246_5.1.0,CVE-2023-33246,apache__rocketmq,c3ada731405c5990c36bf58d50b3e61965300703,namesrv/src/main/java/org/apache/rocketmq/namesrv/processor/DefaultRequestProcessor.java,DefaultRequestProcessor,67,592,updateConfig,557,589,RemotingCommand updateConfig(ChannelHandlerContext,RemotingCommand)
apache__rocketmq_CVE-2023-33246_5.1.0,CVE-2023-33246,apache__rocketmq,c3ada731405c5990c36bf58d50b3e61965300703,namesrv/src/main/java/org/apache/rocketmq/namesrv/processor/DefaultRequestProcessor.java,DefaultRequestProcessor,67,592,getConfig,592,609,RemotingCommand getConfig(ChannelHandlerContext,RemotingCommand)
apache__rocketmq_CVE-2023-33246_5.1.0,CVE-2023-33246,apache__rocketmq,c3ada731405c5990c36bf58d50b3e61965300703,namesrv/src/test/java/org/apache/rocketmq/namesrv/processor/DefaultRequestProcessorTest.java,DefaultRequestProcessorTest,53,406,testProcessRequest_RegisterBrokerWithFilterServer,188,211,void testProcessRequest_RegisterBrokerWithFilterServer()
apache__rocketmq_CVE-2023-37582_4.9.6,CVE-2023-37582,apache__rocketmq,fb1c67d536c95ec7bd5904e61b9d97c4c2ee5a3d,namesrv/src/main/java/org/apache/rocketmq/namesrv/processor/DefaultRequestProcessor.java,DefaultRequestProcessor,70,664,updateConfig,603,641,RemotingCommand updateConfig(ChannelHandlerContext,RemotingCommand)
apache__rocketmq_CVE-2023-37582_4.9.6,CVE-2023-37582,apache__rocketmq,fb1c67d536c95ec7bd5904e61b9d97c4c2ee5a3d,namesrv/src/test/java/org/apache/rocketmq/namesrv/processor/RequestProcessorTest.java,RequestProcessorTest,60,600,testProcessRequest_UpdateConfigPath,184,217,void testProcessRequest_UpdateConfigPath()
apache__shiro_CVE-2023-34478_1.11.0,CVE-2023-34478,apache__shiro,c3ede3f94efb442acb0795714a022c2c121d1da0,web/src/main/java/org/apache/shiro/web/filter/InvalidRequestFilter.java,InvalidRequestFilter,45,131,containsSemicolon,79,83,"boolean containsSemicolon(String)"
apache__shiro_CVE-2023-34478_1.11.0,CVE-2023-34478,apache__shiro,c3ede3f94efb442acb0795714a022c2c121d1da0,web/src/main/java/org/apache/shiro/web/filter/InvalidRequestFilter.java,InvalidRequestFilter,45,131,isValid,66,70,"boolean isValid(String)"
apache__shiro_CVE-2023-34478_1.11.0,CVE-2023-34478,apache__shiro,c3ede3f94efb442acb0795714a022c2c121d1da0,web/src/main/java/org/apache/shiro/web/filter/InvalidRequestFilter.java,InvalidRequestFilter,45,131,onAccessDenied,74,76,"boolean onAccessDenied(ServletRequest,ServletResponse)"
apache__shiro_CVE-2023-34478_1.11.0,CVE-2023-34478,apache__shiro,c3ede3f94efb442acb0795714a022c2c121d1da0,web/src/main/java/org/apache/shiro/web/filter/InvalidRequestFilter.java,InvalidRequestFilter,45,131,setBlockSemicolon,115,116,"void setBlockSemicolon(boolean)"
apache__shiro_CVE-2023-46749_1.12.0,CVE-2023-46749,apache__shiro,8400d08d5eac0bc4fae99d28c5adc82dd8a86eda,web/src/main/java/org/apache/shiro/web/filter/InvalidRequestFilter.java,InvalidRequestFilter,50,189,isValid,80,85,"boolean isValid(String)"
apache__shiro_CVE-2023-46749_1.12.0,CVE-2023-46749,apache__shiro,8400d08d5eac0bc4fae99d28c5adc82dd8a86eda,web/src/main/java/org/apache/shiro/web/filter/InvalidRequestFilter.java,InvalidRequestFilter,50,189,isNormalized,142,158,"boolean isNormalized(String)"
apache__shiro_CVE-2023-46749_1.12.0,CVE-2023-46749,apache__shiro,8400d08d5eac0bc4fae99d28c5adc82dd8a86eda,web/src/main/java/org/apache/shiro/web/filter/InvalidRequestFilter.java,InvalidRequestFilter,50,189,isAccessAllowed,69,77,"boolean isAccessAllowed(ServletRequest,ServletResponse,Object)"
apache__shiro_CVE-2023-46749_1.12.0,CVE-2023-46749,apache__shiro,8400d08d5eac0bc4fae99d28c5adc82dd8a86eda,web/src/main/java/org/apache/shiro/web/filter/InvalidRequestFilter.java,InvalidRequestFilter,50,189,containsSemicolon,94,98,"boolean containsSemicolon(String)"
apache__sling-org-apache-sling-servlets-resolver_CVE-2024-23673_2.10.0,CVE-2024-23673,apache__sling-org-apache-sling-servlets-resolver,b54d4e6693e0bcd63a97a0328f4f065b8a81b75e,src/main/java/org/apache/sling/servlets/resolver/internal/SlingScriptResolverImpl.java,SlingScriptResolverImpl,47,64,findScript,64,102,"SlingScript findScript(ResourceResolver,String)"
apache__sling-org-apache-sling-servlets-resolver_CVE-2024-23673_2.10.0,CVE-2024-23673,apache__sling-org-apache-sling-servlets-resolver,b54d4e6693e0bcd63a97a0328f4f065b8a81b75e,src/main/java/org/apache/sling/servlets/resolver/internal/SlingServletResolver.java,SlingServletResolver,97,808,resolveServletInternal,449,495,"Servlet resolveServletInternal(SlingHttpServletRequest,Resource,String,ResourceResolver)"
apache__sling-org-apache-sling-servlets-resolver_CVE-2024-23673_2.10.0,CVE-2024-23673,apache__sling-org-apache-sling-servlets-resolver,b54d4e6693e0bcd63a97a0328f4f065b8a81b75e,src/main/java/org/apache/sling/servlets/resolver/internal/SlingServletResolver.java,SlingServletResolver,97,808,isPathAllowed,745,777,"boolean isPathAllowed(String,String)"
apache__sling-org-apache-sling-xss_CVE-2016-5394_1.0.8,CVE-2016-5394,apache__sling-org-apache-sling-xss,de32b144ad2be3367559f6184d560db42a220529,src/main/java/org/apache/sling/xss/impl/XSSAPIImpl.java,XSSAPIImpl,50,455,getValidDimension,120,134,String getValidDimension(String,String)
apache__sling-org-apache-sling-xss_CVE-2016-5394_1.0.8,CVE-2016-5394,apache__sling-org-apache-sling-xss,de32b144ad2be3367559f6184d560db42a220529,src/main/java/org/apache/sling/xss/impl/XSSFilterImpl.java,XSSFilterImpl,53,244,getFilterRule,163,170,XSSFilterRule getFilterRule(ProtectionContext)
apache__sling-org-apache-sling-xss_CVE-2016-5394_1.0.8,CVE-2016-5394,apache__sling-org-apache-sling-xss,de32b144ad2be3367559f6184d560db42a220529,src/test/java/org/apache/sling/xss/impl/XSSAPIImplTest.java,XSSAPIImplTest,43,616,testGetValidJSToken,396,419,void testGetValidJSToken()
apache__sling-org-apache-sling-xss_CVE-2016-5394_1.0.8,CVE-2016-5394,apache__sling-org-apache-sling-xss,de32b144ad2be3367559f6184d560db42a220529,src/test/java/org/apache/sling/xss/impl/XSSAPIImplTest.java,XSSAPIImplTest,43,616,testGetValidHref,219,276,void testGetValidHref()
apache__sling-org-apache-sling-xss_CVE-2016-5394_1.0.8,CVE-2016-5394,apache__sling-org-apache-sling-xss,de32b144ad2be3367559f6184d560db42a220529,src/test/java/org/apache/sling/xss/impl/XSSAPIImplTest.java,XSSAPIImplTest,43,616,testEncodeForCSSString,428,438,void testEncodeForCSSString()
apache__sling-org-apache-sling-xss_CVE-2016-5394_1.0.8,CVE-2016-5394,apache__sling-org-apache-sling-xss,de32b144ad2be3367559f6184d560db42a220529,src/test/java/org/apache/sling/xss/impl/XSSAPIImplTest.java,XSSAPIImplTest,43,616,testGetValidDimension,344,365,void testGetValidDimension()
apache__sling-org-apache-sling-xss_CVE-2016-5394_1.0.8,CVE-2016-5394,apache__sling-org-apache-sling-xss,de32b144ad2be3367559f6184d560db42a220529,src/test/java/org/apache/sling/xss/impl/XSSAPIImplTest.java,XSSAPIImplTest,43,616,testFilterHTML,184,210,void testFilterHTML()
apache__struts_CVE-2020-17530_2.5.25,CVE-2020-17530,apache__struts,45667346629455f7ea125bff36bf9b763b7e8463,core/src/main/java/com/opensymphony/xwork2/interceptor/StaticParametersInterceptor.java,StaticParametersInterceptor,88,227,addParametersToContext,227,246,void addParametersToContext(ActionContext,Map)
apache__struts_CVE-2020-17530_2.5.25,CVE-2020-17530,apache__struts,45667346629455f7ea125bff36bf9b763b7e8463,core/src/main/java/org/apache/struts2/dispatcher/HttpParameters.java,Builder,159,207,build,187,198,HttpParameters build()
apache__tika_CVE-2018-11762_1.18,CVE-2018-11762,apache__tika,5c78eb78893fa077a4e58be4484eab4717667d52,tika-app/src/main/java/org/apache/tika/cli/TikaCLI.java,FileEmbeddedDocumentExtractor,1037,1153,getOutputFile,1101,1134,"File getOutputFile(String,Metadata,MediaType)"
apache__tika_CVE-2018-11762_1.18,CVE-2018-11762,apache__tika,5c78eb78893fa077a4e58be4484eab4717667d52,tika-app/src/test/java/org/apache/tika/cli/TikaCLITest.java,TikaCLITest,48,559,testConfigSerializationCustomStatic,550,555,"void testConfigSerializationCustomStatic()"
apache__tika_CVE-2018-11762_1.18,CVE-2018-11762,apache__tika,a09d853dbed712f644e274b497cce254f3189d57,tika-app/src/main/java/org/apache/tika/cli/TikaCLI.java,NoDocumentXMPMetaHandler,1220,1232,endDocument,1232,1244,"void endDocument()"
apache__tika_CVE-2018-11762_1.18,CVE-2018-11762,apache__tika,a09d853dbed712f644e274b497cce254f3189d57,tika-app/src/main/java/org/apache/tika/cli/TikaCLI.java,TikaCLI,117,1249,process,359,489,"void process(String)"
apache__tika_CVE-2018-11762_1.18,CVE-2018-11762,apache__tika,a09d853dbed712f644e274b497cce254f3189d57,tika-app/src/main/java/org/apache/tika/cli/TikaCLI.java,NoDocumentXMPMetaHandler,1220,1232,NoDocumentXMPMetaHandler,1226,1228,"NoDocumentXMPMetaHandler(Metadata,PrintWriter)"
apache__tika_CVE-2018-11762_1.18,CVE-2018-11762,apache__tika,a09d853dbed712f644e274b497cce254f3189d57,tika-app/src/main/java/org/apache/tika/cli/TikaCLI.java,NoDocumentMetHandler,1180,1211,endDocument,1195,1200,"void endDocument()"
apache__tika_CVE-2018-11762_1.18,CVE-2018-11762,apache__tika,a09d853dbed712f644e274b497cce254f3189d57,tika-app/src/main/java/org/apache/tika/cli/TikaCLI.java,FileEmbeddedDocumentExtractor,1030,1102,parseEmbedded,1040,1098,"void parseEmbedded(InputStream,ContentHandler,Metadata,boolean)"
apache__tika_CVE-2018-11762_1.18,CVE-2018-11762,apache__tika,a09d853dbed712f644e274b497cce254f3189d57,tika-app/src/main/java/org/apache/tika/cli/TikaCLI.java,TikaServer,1120,1151,processSocketInBackground,1151,1175,"void processSocketInBackground(Socket)"
apache__tika_CVE-2018-11762_1.18,CVE-2018-11762,apache__tika,a09d853dbed712f644e274b497cce254f3189d57,tika-app/src/test/java/org/apache/tika/cli/TikaCLITest.java,TikaCLITest,38,505,testExtract,248,282,"void testExtract()"
apache__tika_CVE-2018-11762_1.18,CVE-2018-11762,apache__tika,a09d853dbed712f644e274b497cce254f3189d57,tika-example/src/main/java/org/apache/tika/example/ExtractEmbeddedFiles.java,MyEmbeddedDocumentExtractor,58,73,parseEmbedded,73,103,"void parseEmbedded(InputStream,ContentHandler,Metadata,boolean)"
apache__tika_CVE-2018-11762_1.18,CVE-2018-11762,apache__tika,a09d853dbed712f644e274b497cce254f3189d57,tika-server/src/main/java/org/apache/tika/server/resource/UnpackerResource.java,MyEmbeddedDocumentExtractor,160,246,parseEmbedded,173,240,"void parseEmbedded(InputStream,ContentHandler,Metadata,boolean)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,DirFileFilter,104,132,DirFileFilter,118,123,"DirFileFilter(String,String)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,identifyUtfSignature,860,879,"String identifyUtfSignature(int,int)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,getRelativePath,838,845,"String getRelativePath(File,String)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,extractDirectoryFromJar,675,677,"long extractDirectoryFromJar(JarFile,String,File)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,DirFileFilter,104,132,accept,132,142,"boolean accept(File)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,zipDirectory,1382,1429,"ZipOutputStream zipDirectory(File,ZipOutputStream,File,File)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,isAsciiStream,924,938,"boolean isAsciiStream(InputStream)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,createFileList,579,594,"Collection createFileList(JarFile)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,computeRelativePath,351,375,"String computeRelativePath(File,File)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,NameFileFilter,150,170,accept,170,180,"boolean accept(File)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,localPathToFileUrl,1176,1190,"String localPathToFileUrl(String)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,loadListOfStrings,950,963,"String loadListOfStrings(BufferedReader)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,cleanUpDirectoryContent,253,273,"int cleanUpDirectoryContent(File)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,zipDirectory,1335,1339,"File zipDirectory(File)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,createTempFile,615,624,"File createTempFile(String,String)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,getFileSize,808,825,"long getFileSize(String)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,zipFile,1442,1449,"File zipFile(File)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,zipFile,1463,1494,"File zipFile(File,File)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,moveFile,1207,1215,"boolean moveFile(File,File)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,loadTextFileFromJar,1156,1166,"String loadTextFileFromJar(String,JarFile)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,loadTextFile,1080,1085,"String loadTextFile(File)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,deleteDirectory,639,658,"boolean deleteDirectory(File)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,createDirList,494,518,"Collection createDirList(JarFile)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,loadTextFile,1044,1064,"String loadTextFile(BufferedReader)"
apache__uima-uimaj_CVE-2022-32287_3.3.0,CVE-2022-32287,apache__uima-uimaj,1088f615154b385dd163965b8d2ef78e87111ab1,uimaj-core/src/main/java/org/apache/uima/pear/util/FileUtil.java,FileUtil,67,1463,replaceStringInFile,1233,1309,"int replaceStringInFile(File,String,String)"
asf__commons-io_CVE-2021-29425_2.6,CVE-2021-29425,apache__commons-io,fe7543eee5cd4b2f9e78aa44c31031b68eba204d,src/test/java/org/apache/commons/io/FilenameUtilsTestCase.java,FilenameUtilsTestCase,44,1154,testNormalize_with_nullbytes,280,287,"void testNormalize_with_nullbytes()"
asf__commons-io_CVE-2021-29425_2.6,CVE-2021-29425,apache__commons-io,fe7543eee5cd4b2f9e78aa44c31031b68eba204d,src/test/java/org/apache/commons/io/FilenameUtilsTestCase.java,FilenameUtilsTestCase,44,1154,testNormalize,101,274,"void testNormalize()"
asf__commons-text_CVE-2022-42889_1.9,CVE-2022-42889,apache__commons-text,b9b40b903e2d1f9935039803c9852439576780ea,src/main/java/org/apache/commons/text/lookup/InterpolatorStringLookup.java,InterpolatorStringLookup,31,150,InterpolatorStringLookup,70,77,InterpolatorStringLookup(Map,StringLookup,boolean)
asf__commons-text_CVE-2022-42889_1.9,CVE-2022-42889,apache__commons-text,b9b40b903e2d1f9935039803c9852439576780ea,src/main/java/org/apache/commons/text/lookup/InterpolatorStringLookup.java,InterpolatorStringLookup,31,150,toKey,43,44,String toKey(String)
asf__commons-text_CVE-2022-42889_1.9,CVE-2022-42889,apache__commons-text,b9b40b903e2d1f9935039803c9852439576780ea,src/main/java/org/apache/commons/text/lookup/InterpolatorStringLookup.java,InterpolatorStringLookup,31,150,lookup,123,146,String lookup(String)
asf__commons-text_CVE-2022-42889_1.9,CVE-2022-42889,apache__commons-text,b9b40b903e2d1f9935039803c9852439576780ea,src/main/java/org/apache/commons/text/lookup/StringLookupFactory.java,StringLookupFactory,185,1170,xmlStringLookup,1170,1171,StringLookup xmlStringLookup()
asf__commons-text_CVE-2022-42889_1.9,CVE-2022-42889,apache__commons-text,b9b40b903e2d1f9935039803c9852439576780ea,src/main/java/org/apache/commons/text/lookup/StringLookupFactory.java,StringLookupFactory,185,1170,interpolatorStringLookup,742,743,StringLookup interpolatorStringLookup()
asf__commons-text_CVE-2022-42889_1.9,CVE-2022-42889,apache__commons-text,b9b40b903e2d1f9935039803c9852439576780ea,src/main/java/org/apache/commons/text/lookup/StringLookupFactory.java,StringLookupFactory,185,1170,environmentVariableStringLookup,673,674,StringLookup environmentVariableStringLookup()
asf__commons-text_CVE-2022-42889_1.9,CVE-2022-42889,apache__commons-text,b9b40b903e2d1f9935039803c9852439576780ea,src/main/java/org/apache/commons/text/lookup/StringLookupFactory.java,StringLookupFactory,185,1170,toMap,428,429,Map toMap(Map)
asf__commons-text_CVE-2022-42889_1.9,CVE-2022-42889,apache__commons-text,b9b40b903e2d1f9935039803c9852439576780ea,src/test/java/org/apache/commons/text/StringSubstitutorWithInterpolatorStringLookupTest.java,StringSubstitutorWithInterpolatorStringLookupTest,32,231,testDefaultValueForMissingKeyInResourceBundle,127,133,void testDefaultValueForMissingKeyInResourceBundle()
asf__commons-text_CVE-2022-42889_1.9,CVE-2022-42889,apache__commons-text,b9b40b903e2d1f9935039803c9852439576780ea,src/test/java/org/apache/commons/text/StringSubstitutorWithInterpolatorStringLookupTest.java,StringSubstitutorWithInterpolatorStringLookupTest,32,231,testDnsLookupCanonicalName,152,156,void testDnsLookupCanonicalName()
asf__commons-text_CVE-2022-42889_1.9,CVE-2022-42889,apache__commons-text,b9b40b903e2d1f9935039803c9852439576780ea,src/test/java/org/apache/commons/text/StringSubstitutorWithInterpolatorStringLookupTest.java,StringSubstitutorWithInterpolatorStringLookupTest,32,231,testLocalHostLookup_Name,205,207,void testLocalHostLookup_Name()
asf__commons-text_CVE-2022-42889_1.9,CVE-2022-42889,apache__commons-text,b9b40b903e2d1f9935039803c9852439576780ea,src/test/java/org/apache/commons/text/StringSubstitutorWithInterpolatorStringLookupTest.java,StringSubstitutorWithInterpolatorStringLookupTest,32,231,testDefaultInterpolator,90,123,void testDefaultInterpolator()
asf__commons-text_CVE-2022-42889_1.9,CVE-2022-42889,apache__commons-text,b9b40b903e2d1f9935039803c9852439576780ea,src/test/java/org/apache/commons/text/lookup/StringLookupFactoryTest.java,StringLookupFactoryTest,30,69,testSingletons,69,91,void testSingletons()
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,1be97cb13aef121b799b1be4d9793c0e8b925a12,rt/transports/http/src/main/java/org/apache/cxf/transport/servlet/BaseUrlHelper.java,BaseUrlHelper,28,63,setAddress,63,65,void setAddress(AbstractDestination,String)
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,1be97cb13aef121b799b1be4d9793c0e8b925a12,rt/transports/http/src/main/java/org/apache/cxf/transport/servlet/BaseUrlHelper.java,BaseUrlHelper,28,63,getBaseURL,37,59,String getBaseURL(HttpServletRequest)
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,1be97cb13aef121b799b1be4d9793c0e8b925a12,rt/transports/http/src/main/java/org/apache/cxf/transport/servlet/servicelist/FormattedServiceListWriter.java,FormattedServiceListWriter,28,178,writeRESTfulEndpoints,140,150,void writeRESTfulEndpoints(PrintWriter,String,AbstractDestination)
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,1be97cb13aef121b799b1be4d9793c0e8b925a12,rt/transports/http/src/main/java/org/apache/cxf/transport/servlet/servicelist/ServiceListGeneratorServlet.java,ServiceListGeneratorServlet,43,200,service,68,124,void service(HttpServletRequest,HttpServletResponse)
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,1be97cb13aef121b799b1be4d9793c0e8b925a12,systests/jaxrs/src/test/java/org/apache/cxf/systest/jaxrs/JAXRSClientServerSpringBookTest.java,JAXRSClientServerSpringBookTest,73,1016,testGetGenericBook,85,92,void testGetGenericBook()
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,1f824d8039c7a42a4aa46f844e6c800e1143c7e7,distribution/src/main/release/samples/jax_rs/spring_boot/src/main/java/sample/rs/service/SampleRestApplication.java,SampleRestApplication,35,44,rsServer,44,50,Server rsServer()
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,1f824d8039c7a42a4aa46f844e6c800e1143c7e7,rt/transports/http/src/main/java/org/apache/cxf/transport/servlet/BaseUrlHelper.java,BaseUrlHelper,28,68,getBaseURL,37,64,String getBaseURL(HttpServletRequest)
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,1f824d8039c7a42a4aa46f844e6c800e1143c7e7,rt/transports/http/src/main/java/org/apache/cxf/transport/servlet/servicelist/ServiceListGeneratorServlet.java,ServiceListGeneratorServlet,41,199,service,66,123,void service(HttpServletRequest,HttpServletResponse)
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,1f824d8039c7a42a4aa46f844e6c800e1143c7e7,systests/jaxrs/src/test/java/org/apache/cxf/systest/jaxrs/JAXRSClientServerSpringBookTest.java,JAXRSClientServerSpringBookTest,73,1039,testGetServicesPageWithServletPatternMatchOnly,127,134,void testGetServicesPageWithServletPatternMatchOnly()
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,1f824d8039c7a42a4aa46f844e6c800e1143c7e7,systests/jaxrs/src/test/java/org/apache/cxf/systest/jaxrs/JAXRSClientServerSpringBookTest.java,JAXRSClientServerSpringBookTest,73,1039,testEchoBookForm3,148,150,void testEchoBookForm3()
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,32e89366e2daa5670ac7a5c5c19f0bf9329a4c1e,rt/transports/http/src/main/java/org/apache/cxf/transport/servlet/BaseUrlHelper.java,BaseUrlHelper,28,63,getBaseURL,37,59,String getBaseURL(HttpServletRequest)
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,32e89366e2daa5670ac7a5c5c19f0bf9329a4c1e,rt/transports/http/src/main/java/org/apache/cxf/transport/servlet/BaseUrlHelper.java,BaseUrlHelper,28,63,setAddress,63,65,void setAddress(AbstractDestination,String)
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,32e89366e2daa5670ac7a5c5c19f0bf9329a4c1e,rt/transports/http/src/main/java/org/apache/cxf/transport/servlet/servicelist/FormattedServiceListWriter.java,FormattedServiceListWriter,33,211,writeRESTfulEndpoints,153,163,void writeRESTfulEndpoints(PrintWriter,String,AbstractDestination)
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,32e89366e2daa5670ac7a5c5c19f0bf9329a4c1e,rt/transports/http/src/main/java/org/apache/cxf/transport/servlet/servicelist/ServiceListGeneratorServlet.java,ServiceListGeneratorServlet,41,191,service,66,115,void service(HttpServletRequest,HttpServletResponse)
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,32e89366e2daa5670ac7a5c5c19f0bf9329a4c1e,systests/jaxrs/src/test/java/org/apache/cxf/systest/jaxrs/JAXRSClientServerSpringBookTest.java,JAXRSClientServerSpringBookTest,73,1012,testGetGenericBook,85,92,void testGetGenericBook()
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,a30397b0,rt/transports/http/src/main/java/org/apache/cxf/transport/servlet/BaseUrlHelper.java,BaseUrlHelper,28,68,getBaseURL,37,64,String getBaseURL(HttpServletRequest)
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,a30397b0,rt/transports/http/src/main/java/org/apache/cxf/transport/servlet/servicelist/ServiceListGeneratorServlet.java,ServiceListGeneratorServlet,43,208,service,68,132,void service(HttpServletRequest,HttpServletResponse)
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,a30397b0,systests/jaxrs/src/test/java/org/apache/cxf/systest/jaxrs/JAXRSClientServerSpringBookTest.java,JAXRSClientServerSpringBookTest,73,1043,testGetServicesPageWithServletPatternMatchOnly,127,134,void testGetServicesPageWithServletPatternMatchOnly()
asf__cxf_CVE-2016-6812_3.0.11,CVE-2016-6812,apache__cxf,a30397b0,systests/jaxrs/src/test/java/org/apache/cxf/systest/jaxrs/JAXRSClientServerSpringBookTest.java,JAXRSClientServerSpringBookTest,73,1043,testEchoBookForm3,148,150,void testEchoBookForm3()
asf__cxf_CVE-2019-17573_3.2.11,CVE-2019-17573,apache__cxf,a02e96ba1095596bef481919f16a90c5e80a92c8,rt/transports/http/src/main/java/org/apache/cxf/transport/servlet/servicelist/FormattedServiceListWriter.java,FormattedServiceListWriter,33,235,writeRESTfulEndpoint,165,186,void writeRESTfulEndpoint(PrintWriter,String,AbstractDestination)
asf__cxf_CVE-2019-17573_3.2.11,CVE-2019-17573,apache__cxf,a02e96ba1095596bef481919f16a90c5e80a92c8,rt/transports/http/src/main/java/org/apache/cxf/transport/servlet/servicelist/FormattedServiceListWriter.java,FormattedServiceListWriter,33,235,writeApiSpec,208,223,void writeApiSpec(String,Bus,PrintWriter,String,String)
asf__cxf_CVE-2019-17573_3.2.11,CVE-2019-17573,apache__cxf,a02e96ba1095596bef481919f16a90c5e80a92c8,rt/transports/http/src/main/java/org/apache/cxf/transport/servlet/servicelist/FormattedServiceListWriter.java,FormattedServiceListWriter,33,235,getExtensionEndpointAddress,235,246,String getExtensionEndpointAddress(String,Map)
asf__cxf_CVE-2019-17573_3.2.11,CVE-2019-17573,apache__cxf,a02e96ba1095596bef481919f16a90c5e80a92c8,rt/transports/http/src/main/java/org/apache/cxf/transport/servlet/servicelist/FormattedServiceListWriter.java,FormattedServiceListWriter,33,235,writerSoapEndpoint,101,130,void writerSoapEndpoint(PrintWriter,String,AbstractDestination)
asf__cxf_CVE-2019-17573_3.2.11,CVE-2019-17573,apache__cxf,a02e96ba1095596bef481919f16a90c5e80a92c8,rt/transports/http/src/main/java/org/apache/cxf/transport/servlet/servicelist/UnformattedServiceListWriter.java,UnformattedServiceListWriter,29,99,writeUnformattedSOAPEndpoints,57,69,void writeUnformattedSOAPEndpoints(PrintWriter,String,AbstractDestination)
asf__james-project_CVE-2022-22931_3.6.0,CVE-2022-22931,apache__james-project,8f9512637d374ccdf84d61617a2878557bf07532,mailbox/maildir/src/main/java/org/apache/james/mailbox/maildir/MaildirFolder.java,MaildirFolder,61,973,validateWithinFolder,108,116,"MaildirFolder validateWithinFolder(File)"
asf__james-project_CVE-2022-22931_3.6.0,CVE-2022-22931,apache__james-project,8f9512637d374ccdf84d61617a2878557bf07532,server/data/data-file/src/main/java/org/apache/james/sieverepository/file/SieveFileRepository.java,SieveFileRepository,68,489,enforceRoot,318,324,"void enforceRoot(File)"
asf__james-project_CVE-2022-22931_3.6.0,CVE-2022-22931,apache__james-project,8f9512637d374ccdf84d61617a2878557bf07532,server/data/data-file/src/test/java/org/apache/james/sieverepository/file/SieveFileRepositoryTest.java,SieveFileRepositoryTest,24,80,getScriptShouldNotAllowToReadScriptsOfOtherUsers,80,85,"void getScriptShouldNotAllowToReadScriptsOfOtherUsers()"
asf__karaf_CVE-2022-22932_4.3.5,CVE-2022-22932,apache__karaf,36a2bc4,obr/src/main/java/org/apache/karaf/obr/command/util/FileUtil.java,FileUtil,34,144,unjar,96,140,"void unjar(JarInputStream,File)"
asf__nifi_CVE-2023-34468_1.21.0,CVE-2023-34468,apache__nifi,4faf3ea59895e7e153db3f8f61147ff70a254361,nifi-nar-bundles/nifi-standard-services/nifi-dbcp-service-bundle/nifi-dbcp-service/src/test/java/org/apache/nifi/dbcp/DBCPServiceTest.java,DBCPServiceTest,53,287,testCustomValidateOfKerberosProperties,103,131,void testCustomValidateOfKerberosProperties()
asf__nifi_CVE-2023-34468_1.21.0,CVE-2023-34468,apache__nifi,4faf3ea59895e7e153db3f8f61147ff70a254361,nifi-nar-bundles/nifi-standard-services/nifi-dbcp-service-bundle/nifi-hikari-dbcp-service/src/test/java/org/apache/nifi/dbcp/HikariCPConnectionPoolTest.java,HikariCPConnectionPoolTest,33,123,testConnectionTimeoutZero,51,59,void testConnectionTimeoutZero()
asf__nifi_CVE-2023-36542_1.22.0,CVE-2023-36542,apache__nifi,532578799c,nifi-nar-bundles/nifi-jms-bundle/nifi-jms-processors/src/main/java/org/apache/nifi/jms/cf/JMSConnectionFactoryProvider.java,JMSConnectionFactoryProvider,64,159,getSupportedDynamicPropertyDescriptor,76,77,PropertyDescriptor getSupportedDynamicPropertyDescriptor(String)
asf__syncope_CVE-2020-11977_2.1.6,CVE-2020-11977,apache__syncope,2ef69227e8778361e6a87f048bd435220cda9b7d,ext/flowable/flowable-bpmn/src/main/java/org/apache/syncope/core/flowable/support/DomainProcessEngine.java,DomainProcessEngine,41,110,getDataSource,110,112,DataSource getDataSource()
asf__tapestry-5_CVE-2019-0207_5.4.4,CVE-2019-0207,apache__tapestry-5,6dd7219fd4707467a36091e2f7f5f6460c619099,tapestry-ioc/src/main/java/org/apache/tapestry5/ioc/internal/util/AbstractResource.java,AbstractResource,31,380,forFile,93,142,"Resource forFile(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/AWSCodeArtifactAsyncClient.java,AWSCodeArtifactAsyncClient,327,1505,untagResourceAsync,1406,1427,"java untagResourceAsync(UntagResourceRequest,com)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/AWSCodeArtifactAsyncClient.java,AWSCodeArtifactAsyncClient,327,1505,describeRepositoryAsync,742,763,"java describeRepositoryAsync(DescribeRepositoryRequest,com)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/AWSCodeArtifactAsyncClient.java,AWSCodeArtifactAsyncClient,327,1505,describePackageVersionAsync,709,730,"java describePackageVersionAsync(DescribePackageVersionRequest,com)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/AWSCodeArtifactAsyncClient.java,AWSCodeArtifactAsyncClient,327,1505,tagResourceAsync,1373,1394,"java tagResourceAsync(TagResourceRequest,com)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/AbstractAWSCodeArtifact.java,AbstractAWSCodeArtifact,25,206,putRepositoryPermissionsPolicy,176,177,"PutRepositoryPermissionsPolicyResult putRepositoryPermissionsPolicy(PutRepositoryPermissionsPolicyRequest)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/AbstractAWSCodeArtifact.java,AbstractAWSCodeArtifact,25,206,describeDomain,76,77,"DescribeDomainResult describeDomain(DescribeDomainRequest)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/AbstractAWSCodeArtifact.java,AbstractAWSCodeArtifact,25,206,untagResource,186,187,"UntagResourceResult untagResource(UntagResourceRequest)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/AbstractAWSCodeArtifact.java,AbstractAWSCodeArtifact,25,206,describeRepository,86,87,"DescribeRepositoryResult describeRepository(DescribeRepositoryRequest)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/AbstractAWSCodeArtifactAsync.java,AbstractAWSCodeArtifactAsync,25,468,describeDomainAsync,156,159,"java describeDomainAsync(DescribeDomainRequest,com)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/AbstractAWSCodeArtifactAsync.java,AbstractAWSCodeArtifactAsync,25,468,putRepositoryPermissionsPolicyAsync,416,419,"java putRepositoryPermissionsPolicyAsync(PutRepositoryPermissionsPolicyRequest,com)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/AbstractAWSCodeArtifactAsync.java,AbstractAWSCodeArtifactAsync,25,468,untagResourceAsync,436,438,"java untagResourceAsync(UntagResourceRequest)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/AbstractAWSCodeArtifactAsync.java,AbstractAWSCodeArtifactAsync,25,468,describeRepositoryAsync,176,178,"java describeRepositoryAsync(DescribeRepositoryRequest)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/CopyPackageVersionsRequest.java,CopyPackageVersionsRequest,26,1010,setFormat,307,308,"void setFormat(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/CopyPackageVersionsRequest.java,CopyPackageVersionsRequest,26,1010,getFormat,320,321,"String getFormat()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/CopyPackageVersionsRequest.java,CopyPackageVersionsRequest,26,1010,withFormat,335,337,"CopyPackageVersionsRequest withFormat(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/CopyPackageVersionsRequest.java,CopyPackageVersionsRequest,26,1010,withSourceRepository,252,254,"CopyPackageVersionsRequest withSourceRepository(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/CopyPackageVersionsRequest.java,CopyPackageVersionsRequest,26,1010,withVersions,638,640,"CopyPackageVersionsRequest withVersions(java)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/CopyPackageVersionsRequest.java,CopyPackageVersionsRequest,26,1010,setVersions,578,584,"void setVersions(java)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/CopyPackageVersionsRequest.java,CopyPackageVersionsRequest,26,1010,withPackage,536,538,"CopyPackageVersionsRequest withPackage(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/CopyPackageVersionsRequest.java,CopyPackageVersionsRequest,26,1010,withVersions,610,617,"CopyPackageVersionsRequest withVersions(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/CopyPackageVersionsRequest.java,CopyPackageVersionsRequest,26,1010,withFormat,351,353,"CopyPackageVersionsRequest withFormat(PackageFormat)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/DescribePackageVersionRequest.java,DescribePackageVersionRequest,26,587,setNamespace,319,320,"void setNamespace(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/DisposePackageVersionsRequest.java,DisposePackageVersionsRequest,26,770,setNamespace,331,332,"void setNamespace(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/GetPackageVersionAssetRequest.java,GetPackageVersionAssetRequest,26,696,setNamespace,334,335,"void setNamespace(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/GetPackageVersionReadmeRequest.java,GetPackageVersionReadmeRequest,26,640,withRepository,224,226,"GetPackageVersionReadmeRequest withRepository(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/GetPackageVersionReadmeResult.java,GetPackageVersionReadmeResult,24,525,setNamespace,184,185,"void setNamespace(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionAssetsRequest.java,ListPackageVersionAssetsRequest,26,700,setRepository,198,199,"void setRepository(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionAssetsRequest.java,ListPackageVersionAssetsRequest,26,700,withRepository,224,226,"ListPackageVersionAssetsRequest withRepository(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionAssetsRequest.java,ListPackageVersionAssetsRequest,26,700,setNamespace,332,333,"void setNamespace(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionAssetsRequest.java,ListPackageVersionAssetsRequest,26,700,setFormat,239,240,"void setFormat(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionAssetsRequest.java,ListPackageVersionAssetsRequest,26,700,getRepository,210,211,"String getRepository()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionAssetsRequest.java,ListPackageVersionAssetsRequest,26,700,getFormat,252,253,"String getFormat()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionAssetsResult.java,ListPackageVersionAssetsResult,24,626,getFormat,112,113,"String getFormat()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionAssetsResult.java,ListPackageVersionAssetsResult,24,626,setNamespace,192,193,"void setNamespace(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionAssetsResult.java,ListPackageVersionAssetsResult,24,626,setFormat,99,100,"void setFormat(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionDependenciesRequest.java,ListPackageVersionDependenciesRequest,26,650,setNamespace,329,330,"void setNamespace(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionDependenciesResult.java,ListPackageVersionDependenciesResult,24,634,setNamespace,194,195,"void setNamespace(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionsRequest.java,ListPackageVersionsRequest,26,791,withStatus,517,519,"ListPackageVersionsRequest withStatus(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionsRequest.java,ListPackageVersionsRequest,26,791,withSortBy,592,594,"ListPackageVersionsRequest withSortBy(PackageVersionSortType)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionsRequest.java,ListPackageVersionsRequest,26,791,getStatus,502,503,"String getStatus()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionsRequest.java,ListPackageVersionsRequest,26,791,withSortBy,576,578,"ListPackageVersionsRequest withSortBy(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionsRequest.java,ListPackageVersionsRequest,26,791,toString,692,716,"String toString()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionsRequest.java,ListPackageVersionsRequest,26,791,setNamespace,338,339,"void setNamespace(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionsRequest.java,ListPackageVersionsRequest,26,791,getSortBy,561,562,"String getSortBy()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionsRequest.java,ListPackageVersionsRequest,26,791,withPackage,474,476,"ListPackageVersionsRequest withPackage(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionsRequest.java,ListPackageVersionsRequest,26,791,clone,791,792,"ListPackageVersionsRequest clone()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionsRequest.java,ListPackageVersionsRequest,26,791,withStatus,533,535,"ListPackageVersionsRequest withStatus(PackageVersionStatus)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionsRequest.java,ListPackageVersionsRequest,26,791,equals,720,769,"boolean equals(Object)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackageVersionsResult.java,ListPackageVersionsResult,24,661,setNamespace,314,315,"void setNamespace(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackagesRequest.java,ListPackagesRequest,26,654,toString,569,589,"String toString()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/ListPackagesRequest.java,ListPackagesRequest,26,654,withFormat,278,280,"ListPackagesRequest withFormat(PackageFormat)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/PackageDependency.java,PackageDependency,29,439,setNamespace,121,122,"void setNamespace(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/PackageSummary.java,PackageSummary,31,383,toString,323,333,"String toString()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/PackageSummary.java,PackageSummary,31,383,setPackage,283,284,"void setPackage(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/PackageVersionDescription.java,PackageVersionDescription,29,931,setFormat,135,136,"void setFormat(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/PackageVersionDescription.java,PackageVersionDescription,29,931,toString,808,836,"String toString()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/PackageVersionDescription.java,PackageVersionDescription,29,931,hashCode,901,917,"int hashCode()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/PackageVersionDescription.java,PackageVersionDescription,29,931,equals,840,897,"boolean equals(Object)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/PackageVersionSummary.java,PackageVersionSummary,31,260,clone,250,254,"PackageVersionSummary clone()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/PackageVersionSummary.java,PackageVersionSummary,31,260,setVersion,61,62,"void setVersion(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/UpdatePackageVersionsStatusRequest.java,UpdatePackageVersionsStatusRequest,26,874,setNamespace,347,348,"void setNamespace(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/transform/ListPackageVersionsRequestMarshaller.java,ListPackageVersionsRequestMarshaller,28,60,getInstance,53,54,"ListPackageVersionsRequestMarshaller getInstance()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/transform/ListPackageVersionsRequestMarshaller.java,ListPackageVersionsRequestMarshaller,28,60,marshall,60,78,"void marshall(ListPackageVersionsRequest,ProtocolMarshaller)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/transform/ListPackagesRequestMarshaller.java,ListPackagesRequestMarshaller,28,56,marshall,56,72,"void marshall(ListPackagesRequest,ProtocolMarshaller)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/transform/PackageSummaryJsonUnmarshaller.java,PackageSummaryJsonUnmarshaller,30,77,unmarshall,32,72,"PackageSummary unmarshall(JsonUnmarshallerContext)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/transform/PackageSummaryMarshaller.java,PackageSummaryMarshaller,28,46,marshall,46,57,"void marshall(PackageSummary,ProtocolMarshaller)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/transform/PackageSummaryMarshaller.java,PackageSummaryMarshaller,28,46,getInstance,39,40,"PackageSummaryMarshaller getInstance()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/transform/PackageVersionDescriptionJsonUnmarshaller.java,PackageVersionDescriptionJsonUnmarshaller,30,115,unmarshall,32,110,"PackageVersionDescription unmarshall(JsonUnmarshallerContext)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/transform/PackageVersionDescriptionMarshaller.java,PackageVersionDescriptionMarshaller,29,65,getInstance,58,59,"PackageVersionDescriptionMarshaller getInstance()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/transform/PackageVersionDescriptionMarshaller.java,PackageVersionDescriptionMarshaller,29,65,marshall,65,85,"void marshall(PackageVersionDescription,ProtocolMarshaller)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/transform/PackageVersionSummaryJsonUnmarshaller.java,PackageVersionSummaryJsonUnmarshaller,30,77,unmarshall,32,72,"PackageVersionSummary unmarshall(JsonUnmarshallerContext)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/transform/PackageVersionSummaryMarshaller.java,PackageVersionSummaryMarshaller,28,46,getInstance,39,40,"PackageVersionSummaryMarshaller getInstance()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-codeartifact/src/main/java/com/amazonaws/services/codeartifact/model/transform/PackageVersionSummaryMarshaller.java,PackageVersionSummaryMarshaller,28,46,marshall,46,57,"void marshall(PackageVersionSummary,ProtocolMarshaller)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-fms/src/main/java/com/amazonaws/services/fms/model/NetworkFirewallPolicyDescription.java,NetworkFirewallPolicyDescription,29,496,equals,439,469,"boolean equals(Object)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-fms/src/main/java/com/amazonaws/services/fms/model/StatefulRuleGroup.java,StatefulRuleGroup,29,186,toString,133,141,"String toString()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-fms/src/main/java/com/amazonaws/services/fms/model/transform/NetworkFirewallPolicyDescriptionJsonUnmarshaller.java,NetworkFirewallPolicyDescriptionJsonUnmarshaller,30,97,unmarshall,32,92,"NetworkFirewallPolicyDescription unmarshall(JsonUnmarshallerContext)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-fms/src/main/java/com/amazonaws/services/fms/model/transform/NetworkFirewallPolicyDescriptionMarshaller.java,NetworkFirewallPolicyDescriptionMarshaller,29,51,marshall,51,64,"void marshall(NetworkFirewallPolicyDescription,ProtocolMarshaller)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-fms/src/main/java/com/amazonaws/services/fms/model/transform/StatefulRuleGroupJsonUnmarshaller.java,StatefulRuleGroupJsonUnmarshaller,30,73,unmarshall,32,68,"StatefulRuleGroup unmarshall(JsonUnmarshallerContext)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-fms/src/main/java/com/amazonaws/services/fms/model/transform/StatefulRuleGroupMarshaller.java,StatefulRuleGroupMarshaller,28,44,marshall,44,54,"void marshall(StatefulRuleGroup,ProtocolMarshaller)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-fms/src/main/java/com/amazonaws/services/fms/model/transform/StatefulRuleGroupMarshaller.java,StatefulRuleGroupMarshaller,28,44,getInstance,37,38,"StatefulRuleGroupMarshaller getInstance()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/CreateJobRequest.java,CreateJobRequest,26,1873,setTimeout,855,856,"void setTimeout(Integer)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/CreateJobRequest.java,CreateJobRequest,26,1873,addDefaultArgumentsEntry,602,609,"CreateJobRequest addDefaultArgumentsEntry(String,String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/CreateJobRequest.java,CreateJobRequest,26,1873,getDefaultArguments,509,510,"java getDefaultArguments()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/CreateJobRequest.java,CreateJobRequest,26,1873,withNumberOfWorkers,1397,1399,"CreateJobRequest withNumberOfWorkers(Integer)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/CreateSessionRequest.java,CreateSessionRequest,29,954,getRequestOrigin,792,793,"String getRequestOrigin()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/CreateSessionRequest.java,CreateSessionRequest,29,954,withSecurityConfiguration,652,654,"CreateSessionRequest withSecurityConfiguration(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/CreateSessionRequest.java,CreateSessionRequest,29,954,withMaxCapacity,513,515,"CreateSessionRequest withMaxCapacity(Double)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/CreateSessionRequest.java,CreateSessionRequest,29,954,setNumberOfWorkers,527,528,"void setNumberOfWorkers(Integer)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/CreateSessionRequest.java,CreateSessionRequest,29,954,withNumberOfWorkers,553,555,"CreateSessionRequest withNumberOfWorkers(Integer)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/CreateSessionRequest.java,CreateSessionRequest,29,954,equals,858,927,"boolean equals(Object)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/CreateSessionRequest.java,CreateSessionRequest,29,954,hashCode,931,950,"int hashCode()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/CreateSessionRequest.java,CreateSessionRequest,29,954,getNumberOfWorkers,539,540,"Integer getNumberOfWorkers()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/Job.java,Job,28,1906,withAllocatedCapacity,935,937,"Job withAllocatedCapacity(Integer)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/Job.java,Job,28,1906,getNumberOfWorkers,1447,1448,"Integer getNumberOfWorkers()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/Job.java,Job,28,1906,withSecurityConfiguration,1506,1508,"Job withSecurityConfiguration(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/Job.java,Job,28,1906,setNumberOfWorkers,1430,1431,"void setNumberOfWorkers(Integer)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/JobRun.java,JobRun,28,2051,getNumberOfWorkers,1515,1516,"Integer getNumberOfWorkers()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/JobRun.java,JobRun,28,2051,withSecurityConfiguration,1574,1576,"JobRun withSecurityConfiguration(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/JobRun.java,JobRun,28,2051,withMaxCapacity,1260,1262,"JobRun withMaxCapacity(Double)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/JobRun.java,JobRun,28,2051,setNumberOfWorkers,1498,1499,"void setNumberOfWorkers(Integer)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/JobUpdate.java,JobUpdate,30,1718,getNumberOfWorkers,1298,1299,"Integer getNumberOfWorkers()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/JobUpdate.java,JobUpdate,30,1718,setNumberOfWorkers,1281,1282,"void setNumberOfWorkers(Integer)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/JobUpdate.java,JobUpdate,30,1718,withSecurityConfiguration,1357,1359,"JobUpdate withSecurityConfiguration(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/JobUpdate.java,JobUpdate,30,1718,withAllocatedCapacity,786,788,"JobUpdate withAllocatedCapacity(Integer)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/ListSessionsResult.java,ListSessionsResult,24,284,getIds,53,54,"java getIds()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/ListSessionsResult.java,ListSessionsResult,24,284,setIds,66,72,"void setIds(java)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/ListStatementsRequest.java,ListStatementsRequest,26,208,toString,158,168,"String toString()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/ListStatementsResult.java,ListStatementsResult,24,183,toString,140,148,"String toString()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/Session.java,Session,28,829,setGlueVersion,655,656,"void setGlueVersion(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/Session.java,Session,28,829,getGlueVersion,669,670,"String getGlueVersion()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/SessionCommand.java,SessionCommand,29,186,setName,53,54,"void setName(String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/SessionCommand.java,SessionCommand,29,186,getName,65,66,"String getName()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/StartJobRunRequest.java,StartJobRunRequest,26,1156,getSecurityConfiguration,715,716,"String getSecurityConfiguration()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/StartJobRunRequest.java,StartJobRunRequest,26,1156,getNumberOfWorkers,1024,1025,"Integer getNumberOfWorkers()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/StartJobRunRequest.java,StartJobRunRequest,26,1156,setMaxCapacity,573,574,"void setMaxCapacity(Double)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/StartJobRunRequest.java,StartJobRunRequest,26,1156,toString,1057,1081,"String toString()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/StartJobRunRequest.java,StartJobRunRequest,26,1156,equals,1085,1134,"boolean equals(Object)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/StartJobRunRequest.java,StartJobRunRequest,26,1156,getArguments,276,277,"java getArguments()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/StartJobRunRequest.java,StartJobRunRequest,26,1156,getAllocatedCapacity,437,438,"Integer getAllocatedCapacity()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/StartJobRunRequest.java,StartJobRunRequest,26,1156,addArgumentsEntry,373,380,"StartJobRunRequest addArgumentsEntry(String,String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/StartJobRunRequest.java,StartJobRunRequest,26,1156,withMaxCapacity,689,691,"StartJobRunRequest withMaxCapacity(Double)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-glue/src/main/java/com/amazonaws/services/glue/model/StartJobRunRequest.java,StartJobRunRequest,26,1156,getWorkerType,877,878,"String getWorkerType()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/AWSInspector2AsyncClient.java,AWSInspector2AsyncClient,35,1078,getFindingsReportStatusAsync,542,544,"java getFindingsReportStatusAsync(GetFindingsReportStatusRequest)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/AWSInspector2Client.java,AWSInspector2Client,60,2170,executeUpdateFilter,1990,2023,"UpdateFilterResult executeUpdateFilter(UpdateFilterRequest)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/AWSInspector2Client.java,AWSInspector2Client,60,2170,executeGetDelegatedAdminAccount,1035,1070,"GetDelegatedAdminAccountResult executeGetDelegatedAdminAccount(GetDelegatedAdminAccountRequest)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/AbstractAWSInspector2.java,AbstractAWSInspector2,25,186,getFindingsReportStatus,101,102,"GetFindingsReportStatusResult getFindingsReportStatus(GetFindingsReportStatusRequest)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/AbstractAWSInspector2.java,AbstractAWSInspector2,25,186,shutdown,181,182,"void shutdown()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/AbstractAWSInspector2.java,AbstractAWSInspector2,25,186,enableDelegatedAdminAccount,91,92,"EnableDelegatedAdminAccountResult enableDelegatedAdminAccount(EnableDelegatedAdminAccountRequest)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/AbstractAWSInspector2.java,AbstractAWSInspector2,25,186,updateFilter,171,172,"UpdateFilterResult updateFilter(UpdateFilterRequest)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/AbstractAWSInspector2Async.java,AbstractAWSInspector2Async,25,417,getFindingsReportStatusAsync,215,217,"java getFindingsReportStatusAsync(GetFindingsReportStatusRequest)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/AbstractAWSInspector2Async.java,AbstractAWSInspector2Async,25,417,updateFilterAsync,403,406,"java updateFilterAsync(UpdateFilterRequest,com)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/AbstractAWSInspector2Async.java,AbstractAWSInspector2Async,25,417,enableDelegatedAdminAccountAsync,195,198,"java enableDelegatedAdminAccountAsync(EnableDelegatedAdminAccountRequest,com)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/model/CoverageFilterCriteria.java,CoverageFilterCriteria,29,827,setResourceType,457,463,"void setResourceType(java)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/model/CoverageFilterCriteria.java,CoverageFilterCriteria,29,827,withResourceType,481,488,"CoverageFilterCriteria withResourceType(CoverageStringFilter)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/model/CreateFilterRequest.java,CreateFilterRequest,26,386,addTagsEntry,292,299,"CreateFilterRequest addTagsEntry(String,String)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/model/CreateFilterRequest.java,CreateFilterRequest,26,386,hashCode,373,382,"int hashCode()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/model/UpdateFilterRequest.java,UpdateFilterRequest,26,351,equals,305,334,"boolean equals(Object)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/model/UpdateFilterRequest.java,UpdateFilterRequest,26,351,hashCode,338,347,"int hashCode()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/model/transform/CreateFilterRequestMarshaller.java,CreateFilterRequestMarshaller,30,52,marshall,52,65,"void marshall(CreateFilterRequest,ProtocolMarshaller)"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/model/transform/UpdateFilterRequestMarshaller.java,UpdateFilterRequestMarshaller,28,50,getInstance,43,44,"UpdateFilterRequestMarshaller getInstance()"
aws__aws-sdk-java_CVE-2022-31159_1.12.260,CVE-2022-31159,aws__aws-sdk-java,cb66c50c885566d9a7fce837a68dc48ddced8a9a,aws-java-sdk-inspector2/src/main/java/com/amazonaws/services/inspector2/model/transform/UpdateFilterRequestMarshaller.java,UpdateFilterRequestMarshaller,28,50,marshall,50,63,"void marshall(UpdateFilterRequest,ProtocolMarshaller)"
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/DingTalkNotifier.java,DingTalkNotifier,48,148,getText,99,106,Object getText(InstanceEvent,Instance)
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/DingTalkNotifier.java,DingTalkNotifier,48,148,getSign,109,120,String getSign(Long)
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/DiscordNotifier.java,DiscordNotifier,47,168,getWebhookUrl,126,127,URI getWebhookUrl()
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/DiscordNotifier.java,DiscordNotifier,47,168,createContent,115,122,String createContent(InstanceEvent,Instance)
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/HipchatNotifier.java,HipchatNotifier,47,182,createHipChatNotification,102,111,HttpEntity createHipChatNotification(InstanceEvent,Instance)
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/HipchatNotifier.java,HipchatNotifier,47,182,getColor,129,130,String getColor(InstanceEvent)
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/HipchatNotifier.java,HipchatNotifier,47,182,getMessage,119,126,String getMessage(InstanceEvent,Instance)
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/HipchatNotifier.java,HipchatNotifier,47,182,buildUrl,95,99,String buildUrl()
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/LetsChatNotifier.java,LetsChatNotifier,48,170,getText,117,124,String getText(InstanceEvent,Instance)
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/MicrosoftTeamsNotifier.java,MicrosoftTeamsNotifier,52,328,getWebhookUrl,221,222,URI getWebhookUrl()
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/MicrosoftTeamsNotifier.java,MicrosoftTeamsNotifier,52,328,doNotify,142,165,Mono doNotify(InstanceEvent,Instance)
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/MicrosoftTeamsNotifier.java,MicrosoftTeamsNotifier,52,328,createMessage,190,202,Message createMessage(Instance,String,String,StandardEvaluationContext)
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/OpsGenieNotifier.java,OpsGenieNotifier,48,256,getMessage,170,177,String getMessage(InstanceEvent,Instance)
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/OpsGenieNotifier.java,OpsGenieNotifier,48,256,getMessage,199,200,String getMessage()
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/OpsGenieNotifier.java,OpsGenieNotifier,48,256,getDescription,180,181,String getDescription(InstanceEvent,Instance)
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/OpsGenieNotifier.java,OpsGenieNotifier,48,256,buildUrl,118,123,String buildUrl(InstanceEvent,Instance)
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/PagerdutyNotifier.java,PagerdutyNotifier,45,193,getDetails,141,147,Map getDetails(InstanceEvent)
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/PagerdutyNotifier.java,PagerdutyNotifier,45,193,getDescription,130,138,String getDescription(InstanceEvent,Instance)
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/SlackNotifier.java,SlackNotifier,48,186,getText,126,133,String getText(InstanceEvent,Instance)
codecentric__spring-boot-admin_CVE-2022-46166_2.6.9,CVE-2022-46166,codecentric__spring-boot-admin,c14c3ec12533f71f84de9ce3ce5ceb7991975f75,spring-boot-admin-server/src/main/java/de/codecentric/boot/admin/server/notify/TelegramNotifier.java,TelegramNotifier,39,161,getText,105,112,String getText(InstanceEvent,Instance)
codehaus-plexus__plexus-archiver_CVE-2018-1002200_3.5,CVE-2018-1002200,codehaus-plexus__plexus-archiver,f8f4233508193b70df33759ae9dc6154d69c2ea8,src/main/java/org/codehaus/plexus/archiver/AbstractUnArchiver.java,AbstractUnArchiver,41,303,extractFile,303,359,"void extractFile(File,File,InputStream,String,Date,boolean,Integer,String)"
codehaus-plexus__plexus-archiver_CVE-2023-37460_4.7.1,CVE-2023-37460,codehaus-plexus__plexus-archiver,54759839fbdf85caf8442076f001d5fd64e0dcb2,src/main/java/org/codehaus/plexus/archiver/AbstractUnArchiver.java,AbstractUnArchiver,48,391,extractFile,274,331,"void extractFile(File,File,InputStream,String,Date,boolean,Integer,String,FileMapper)"
codehaus-plexus__plexus-archiver_CVE-2023-37460_4.7.1,CVE-2023-37460,codehaus-plexus__plexus-archiver,54759839fbdf85caf8442076f001d5fd64e0dcb2,src/test/java/org/codehaus/plexus/archiver/SymlinkTest.java,SymlinkTest,23,88,testSymlinkDirArchiver,88,104,"void testSymlinkDirArchiver()"
codehaus-plexus__plexus-archiver_CVE-2023-37460_4.7.1,CVE-2023-37460,codehaus-plexus__plexus-archiver,54759839fbdf85caf8442076f001d5fd64e0dcb2,src/test/java/org/codehaus/plexus/archiver/SymlinkTest.java,SymlinkTest,23,88,testSymlinkTar,50,64,"void testSymlinkTar()"
codehaus-plexus__plexus-archiver_CVE-2023-37460_4.7.1,CVE-2023-37460,codehaus-plexus__plexus-archiver,54759839fbdf85caf8442076f001d5fd64e0dcb2,src/test/java/org/codehaus/plexus/archiver/SymlinkTest.java,SymlinkTest,23,88,testSymlinkZip,68,83,"void testSymlinkZip()"
codehaus-plexus__plexus-archiver_CVE-2023-37460_4.7.1,CVE-2023-37460,codehaus-plexus__plexus-archiver,54759839fbdf85caf8442076f001d5fd64e0dcb2,src/test/java/org/codehaus/plexus/archiver/zip/ZipArchiverTest.java,ZipArchiverTest,95,825,toLocalTimeZone,825,837,"long toLocalTimeZone(long)"
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/main/java/org/codehaus/plexus/util/cli/Commandline.java,Commandline,104,731,execute,618,659,Process execute()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/main/java/org/codehaus/plexus/util/cli/Commandline.java,Commandline,104,731,Commandline,182,194,Commandline(String)
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/main/java/org/codehaus/plexus/util/cli/Commandline.java,Commandline,104,731,translateCommandline,708,711,String translateCommandline(String)
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/main/java/org/codehaus/plexus/util/cli/Commandline.java,Commandline,104,731,getArguments,513,531,String getArguments()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/main/java/org/codehaus/plexus/util/cli/Commandline.java,Commandline,104,731,Commandline,144,157,Commandline(String,Shell)
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/main/java/org/codehaus/plexus/util/cli/Commandline.java,Commandline,104,731,verifyShellState,665,672,void verifyShellState()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/main/java/org/codehaus/plexus/util/cli/Commandline.java,Marker,234,252,getPosition,252,263,int getPosition()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/main/java/org/codehaus/plexus/util/cli/Commandline.java,Commandline,104,731,getShellCommandline,501,506,String getShellCommandline()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/main/java/org/codehaus/plexus/util/cli/shell/BourneShell.java,BourneShell,29,157,getShellArgs,97,115,String getShellArgs()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/main/java/org/codehaus/plexus/util/cli/shell/BourneShell.java,BourneShell,29,157,BourneShell,55,65,BourneShell(boolean)
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/main/java/org/codehaus/plexus/util/cli/shell/Shell.java,Shell,40,405,getExecutionPreamble,185,187,String getExecutionPreamble()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/main/java/org/codehaus/plexus/util/cli/shell/Shell.java,Shell,40,405,getRawCommandLine,132,177,List getRawCommandLine(String,String)
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/main/java/org/codehaus/plexus/util/cli/shell/Shell.java,Shell,40,405,getEscapeChars,190,206,char getEscapeChars(boolean,boolean)
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/main/java/org/codehaus/plexus/util/cli/shell/Shell.java,Shell,40,405,setQuotedArgumentsEnabled,297,299,void setQuotedArgumentsEnabled(boolean)
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/test/java/org/codehaus/plexus/util/cli/CommandlineTest.java,CommandlineTest,36,621,testGetShellCommandLineBash_WithWorkingDirectory,267,292,void testGetShellCommandLineBash_WithWorkingDirectory()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/test/java/org/codehaus/plexus/util/cli/CommandlineTest.java,CommandlineTest,36,621,testQuotedPathWithSingleApostrophe,380,387,void testQuotedPathWithSingleApostrophe()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/test/java/org/codehaus/plexus/util/cli/CommandlineTest.java,CommandlineTest,36,621,testQuotedPathWithQuotationMark,395,408,void testQuotedPathWithQuotationMark()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/test/java/org/codehaus/plexus/util/cli/CommandlineTest.java,CommandlineTest,36,621,testGetShellCommandLineBash,240,260,void testGetShellCommandLineBash()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/test/java/org/codehaus/plexus/util/cli/CommandlineTest.java,CommandlineTest,36,621,testGetShellCommandLineNonWindows,322,338,void testGetShellCommandLineNonWindows()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/test/java/org/codehaus/plexus/util/cli/CommandlineTest.java,CommandlineTest,36,621,testGetShellCommandLineBash_WithSingleQuotedArg,299,319,void testGetShellCommandLineBash_WithSingleQuotedArg()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/test/java/org/codehaus/plexus/util/cli/shell/BourneShellTest.java,BourneShellTest,27,176,testQuoteWorkingDirectoryAndExecutable_WDPathWithSingleQuotes,48,57,void testQuoteWorkingDirectoryAndExecutable_WDPathWithSingleQuotes()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/test/java/org/codehaus/plexus/util/cli/shell/BourneShellTest.java,BourneShellTest,27,176,testQuoteWorkingDirectoryAndExecutable,36,45,void testQuoteWorkingDirectoryAndExecutable()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/test/java/org/codehaus/plexus/util/cli/shell/BourneShellTest.java,BourneShellTest,27,176,testEscapeSingleQuotesOnArgument,104,117,void testEscapeSingleQuotesOnArgument()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/test/java/org/codehaus/plexus/util/cli/shell/BourneShellTest.java,BourneShellTest,27,176,testQuoteWorkingDirectoryAndExecutable_WDPathWithSingleQuotes_BackslashFileSep,60,69,void testQuoteWorkingDirectoryAndExecutable_WDPathWithSingleQuotes_BackslashFileSep()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/test/java/org/codehaus/plexus/util/cli/shell/BourneShellTest.java,BourneShellTest,27,176,testArgumentsWithsemicolon,120,173,void testArgumentsWithsemicolon()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/test/java/org/codehaus/plexus/util/cli/shell/BourneShellTest.java,BourneShellTest,27,176,testPreserveSingleQuotesOnArgument,72,85,void testPreserveSingleQuotesOnArgument()
codehaus-plexus__plexus-utils_CVE-2017-1000487_3.0.15,CVE-2017-1000487,codehaus-plexus__plexus-utils,b38a1b3a4352303e4312b2bb601a0d7ec6e28f41,src/test/java/org/codehaus/plexus/util/cli/shell/BourneShellTest.java,BourneShellTest,27,176,testBourneShellQuotingCharacters,176,209,void testBourneShellQuotingCharacters()
codehaus-plexus__plexus-utils_CVE-2022-4244_3.0.23,CVE-2022-4244,codehaus-plexus__plexus-utils,33a2853df8185b4519b1b8bfae284f03392618ef,src/main/java/org/codehaus/plexus/util/Expand.java,Expand,77,209,extractFile,134,179,"void extractFile(File,File,InputStream,String,Date,boolean)"
diffplug__goomph_CVE-2022-26049_3.37.1,CVE-2022-26049,diffplug__goomph,25f04f67ba62d9a14104bee13a0a0f2517afb8c8,src/main/java/com/diffplug/gradle/ZipMisc.java,ZipMisc,47,176,unzip,176,186,"void unzip(File,File)"
dromara__hutool_CVE-2018-17297_4.1.11,CVE-2018-17297,dromara__hutool,994a7a49bffec80400264065ed7e3f265a7d9dc9,hutool-core/src/main/java/cn/hutool/core/util/ZipUtil.java,ZipUtil,38,1100,unzip,518,539,"File unzip(ZipInputStream,File)"
dromara__hutool_CVE-2018-17297_4.1.11,CVE-2018-17297,dromara__hutool,994a7a49bffec80400264065ed7e3f265a7d9dc9,hutool-core/src/main/java/cn/hutool/core/util/ZipUtil.java,ZipUtil,38,1100,unzip,463,487,"File unzip(ZipFile,File)"
dromara__hutool_CVE-2018-17297_4.1.11,CVE-2018-17297,dromara__hutool,994a7a49bffec80400264065ed7e3f265a7d9dc9,hutool-core/src/main/java/cn/hutool/core/util/ZipUtil.java,ZipUtil,38,1100,write,1061,1069,"void write(ZipFile,ZipEntry,File)"
dromara__hutool_CVE-2018-17297_4.1.11,CVE-2018-17297,dromara__hutool,994a7a49bffec80400264065ed7e3f265a7d9dc9,hutool-core/src/test/java/cn/hutool/core/io/FileUtilTest.java,FileUtilTest,20,376,getMimeTypeTest,376,378,"void getMimeTypeTest()"
DSpace__DSpace_CVE-2016-10726_4.4,CVE-2016-10726,DSpace__DSpace,4239abd2dd2ae0dedd7edc95a5c9f264fdcf639d,dspace-xmlui/src/main/java/org/dspace/app/xmlui/cocoon/SafeResourceReader.java,SafeResourceReader,25,34,setup,34,65,"void setup(SourceResolver,Map,String,Parameters)"
DSpace__DSpace_CVE-2022-31192_5.10,CVE-2022-31192,DSpace__DSpace,28eb8158210d41168a62ed5f9e044f754513bc37,dspace-jspui/src/main/java/org/dspace/app/webui/servlet/RequestItemServlet.java,RequestItemServlet,45,460,processForm,117,173,void processForm(Context,HttpServletRequest,HttpServletResponse)
DSpace__DSpace_CVE-2022-31192_5.10,CVE-2022-31192,DSpace__DSpace,28eb8158210d41168a62ed5f9e044f754513bc37,dspace-jspui/src/main/java/org/dspace/app/webui/util/RequestItemManager.java,RequestItemManager,37,137,getLinkTokenEmail,121,134,String getLinkTokenEmail(Context,String,int,String,String,boolean)
DSpace__DSpace_CVE-2022-31192_5.10,CVE-2022-31192,DSpace__DSpace,f7758457b7ec3489d525e39aa753cc70809d9ad9,dspace-jspui/src/main/java/org/dspace/app/webui/servlet/ControlledVocabularyServlet.java,ControlledVocabularyServlet,26,56,doDSGet,31,53,void doDSGet(Context,HttpServletRequest,HttpServletResponse)
DSpace__DSpace_CVE-2022-31194_5.10,CVE-2022-31194,DSpace__DSpace,7569c6374aefeafb996e202cf8d631020eda5f24,dspace-jspui/src/main/java/org/dspace/app/webui/servlet/SubmissionController.java,SubmissionController,101,1796,DoGetResumable,1589,1629,"void DoGetResumable(HttpServletRequest,HttpServletResponse)"
DSpace__DSpace_CVE-2022-31194_5.10,CVE-2022-31194,DSpace__DSpace,7569c6374aefeafb996e202cf8d631020eda5f24,dspace-jspui/src/main/java/org/dspace/app/webui/servlet/SubmissionController.java,SubmissionController,101,1796,doPostResumable,1635,1711,"File doPostResumable(HttpServletRequest)"
DSpace__DSpace_CVE-2022-31194_5.10,CVE-2022-31194,DSpace__DSpace,7569c6374aefeafb996e202cf8d631020eda5f24,dspace-jspui/src/main/java/org/dspace/app/webui/servlet/SubmissionController.java,SubmissionController,101,1796,doDSGet,143,243,"void doDSGet(Context,HttpServletRequest,HttpServletResponse)"
DSpace__DSpace_CVE-2022-31194_5.10,CVE-2022-31194,DSpace__DSpace,7569c6374aefeafb996e202cf8d631020eda5f24,dspace-jspui/src/main/java/org/dspace/app/webui/util/FileUploadRequest.java,FileUploadRequest,35,236,FileUploadRequest,56,153,"FileUploadRequest(HttpServletRequest)"
DSpace__DSpace_CVE-2022-31194_5.10,CVE-2022-31194,DSpace__DSpace,d1dd7d23329ef055069759df15cfa200c8e3,dspace-jspui/src/main/java/org/dspace/app/webui/servlet/SubmissionController.java,SubmissionController,100,1776,DoGetResumable,1571,1611,"void DoGetResumable(HttpServletRequest,HttpServletResponse)"
DSpace__DSpace_CVE-2022-31194_5.10,CVE-2022-31194,DSpace__DSpace,d1dd7d23329ef055069759df15cfa200c8e3,dspace-jspui/src/main/java/org/dspace/app/webui/servlet/SubmissionController.java,SubmissionController,100,1776,doPostResumable,1617,1693,"File doPostResumable(HttpServletRequest)"
DSpace__DSpace_CVE-2022-31194_5.10,CVE-2022-31194,DSpace__DSpace,d1dd7d23329ef055069759df15cfa200c8e3,dspace-jspui/src/main/java/org/dspace/app/webui/servlet/SubmissionController.java,SubmissionController,100,1776,doDSGet,125,226,"void doDSGet(Context,HttpServletRequest,HttpServletResponse)"
DSpace__DSpace_CVE-2022-31194_5.10,CVE-2022-31194,DSpace__DSpace,d1dd7d23329ef055069759df15cfa200c8e3,dspace-jspui/src/main/java/org/dspace/app/webui/util/FileUploadRequest.java,FileUploadRequest,35,236,FileUploadRequest,56,153,"FileUploadRequest(HttpServletRequest)"
DSpace__DSpace_CVE-2022-31195_5.10,CVE-2022-31195,DSpace__DSpace,56e76049185bbd87c994128a9d77735ad7af0199,dspace-api/src/main/java/org/dspace/app/itemimport/ItemImport.java,ItemImport,86,2458,unzip,1994,2097,"String unzip(File,String)"
DSpace__DSpace_CVE-2022-31195_5.10,CVE-2022-31195,DSpace__DSpace,7af52a0883a9dbc475cf3001f04ed11b24c8a4c0,dspace-api/src/main/java/org/dspace/app/itemimport/ItemImportServiceImpl.java,ItemImportServiceImpl,81,2088,unzip,1626,1729,"String unzip(File,String)"
ESAPI__esapi-java-legacy_CVE-2022-23457_2.2.3.1,CVE-2022-23457,ESAPI__esapi-java-legacy,a0d67b75593878b1b6e39e2acc1773b3effedb2a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidDirectoryPath,447,481,"String getValidDirectoryPath(String,String,File,boolean)"
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,isValidPrintable,979,980,boolean isValidPrintable(String,char,int,boolean,ValidationErrorList)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,isValidFileName,503,504,boolean isValidFileName(String,String,boolean)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,assertValidFileUpload,829,831,void assertValidFileUpload(String,String,String,File,byte,int,List,boolean,ValidationErrorList)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidDate,304,313,Date getValidDate(String,String,DateFormat,boolean,ValidationErrorList)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidFileContent,765,775,byte getValidFileContent(String,byte,int,boolean)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidNumber,633,640,Double getValidNumber(String,String,long,long,boolean,ValidationErrorList)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidFileContent,781,788,byte getValidFileContent(String,byte,int,boolean,ValidationErrorList)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidInteger,718,721,Integer getValidInteger(String,String,int,int,boolean)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidInteger,727,734,Integer getValidInteger(String,String,int,int,boolean,ValidationErrorList)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidDate,289,298,Date getValidDate(String,String,DateFormat,boolean)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,isValidSafeHTML,319,320,boolean isValidSafeHTML(String,String,int,boolean)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,isValidURI,1210,1247,boolean isValidURI(String,String,boolean)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidListItem,872,874,String getValidListItem(String,String,List)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidListItem,883,890,String getValidListItem(String,String,List,ValidationErrorList)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidCreditCard,402,409,String getValidCreditCard(String,String,boolean,ValidationErrorList)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidInput,209,221,String getValidInput(String,String,String,int,boolean,boolean)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,assertValidHTTPRequestParameterSet,925,939,void assertValidHTTPRequestParameterSet(String,HttpServletRequest,Set,Set)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidSafeHTML,356,363,String getValidSafeHTML(String,String,int,boolean,ValidationErrorList)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidSafeHTML,346,350,String getValidSafeHTML(String,String,int,boolean)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidFileName,541,580,String getValidFileName(String,String,List,boolean)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,isValidInteger,705,706,boolean isValidInteger(String,String,int,int,boolean,ValidationErrorList)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,isValidPrintable,964,965,boolean isValidPrintable(String,char,int,boolean)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidDouble,680,687,Double getValidDouble(String,String,double,double,boolean,ValidationErrorList)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,isValidHTTPRequestParameterSet,908,909,boolean isValidHTTPRequestParameterSet(String,HttpServletRequest,Set,Set,ValidationErrorList)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,assertValidHTTPRequestParameterSet,950,951,void assertValidHTTPRequestParameterSet(String,HttpServletRequest,Set,Set,ValidationErrorList)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidFileName,586,593,String getValidFileName(String,String,List,boolean,ValidationErrorList)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidPrintable,1082,1089,String getValidPrintable(String,String,int,boolean,ValidationErrorList)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,isValidInteger,693,694,boolean isValidInteger(String,String,int,int,boolean)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,isValidSafeHTML,331,332,boolean isValidSafeHTML(String,String,int,boolean,ValidationErrorList)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,isValidDirectoryPath,435,436,boolean isValidDirectoryPath(String,String,File,boolean,ValidationErrorList)
ESAPI__esapi-java-legacy_CVE-2022-24891_2.2.3.1,CVE-2022-24891,ESAPI__esapi-java-legacy,096aa60d6441fce4c632b36b36fdf5f53799c29a,src/main/java/org/owasp/esapi/reference/DefaultValidator.java,DefaultValidator,69,1253,getValidPrintable,995,1010,char getValidPrintable(String,char,int,boolean)
ff4j__ff4j_CVE-2022-44262_1.8.13,CVE-2022-44262,ff4j__ff4j,62d03140f3bfbd380d0f4b4e5a94dcb8baa9d9c6,ff4j-config-properties/src/main/java/org/ff4j/parser/properties/PropertiesParser.java,PropertiesParser,49,276,parseProperties,213,265,Map parseProperties(String,Map)
ff4j__ff4j_CVE-2022-44262_1.8.13,CVE-2022-44262,ff4j__ff4j,62d03140f3bfbd380d0f4b4e5a94dcb8baa9d9c6,ff4j-config-properties/src/test/java/org/ff4j/parser/properties/PropertiesParserTest.java,PropertiesParserTest,33,51,propertiesFile_shouldExist,36,37,void propertiesFile_shouldExist()
ff4j__ff4j_CVE-2022-44262_1.8.13,CVE-2022-44262,ff4j__ff4j,62d03140f3bfbd380d0f4b4e5a94dcb8baa9d9c6,ff4j-config-properties/src/test/java/org/ff4j/parser/properties/PropertiesParserTest.java,PropertiesParserTest,33,51,importProperties_should_be_same_asXMLImport,51,77,void importProperties_should_be_same_asXMLImport()
ff4j__ff4j_CVE-2022-44262_1.8.13,CVE-2022-44262,ff4j__ff4j,62d03140f3bfbd380d0f4b4e5a94dcb8baa9d9c6,ff4j-config-properties/src/test/java/org/ff4j/parser/properties/PropertiesParserTest.java,PropertiesParserTest,33,51,should_export_anyConfig_asProperties,41,47,void should_export_anyConfig_asProperties()
ff4j__ff4j_CVE-2022-44262_1.8.13,CVE-2022-44262,ff4j__ff4j,62d03140f3bfbd380d0f4b4e5a94dcb8baa9d9c6,ff4j-config-yaml/src/main/java/org/ff4j/parser/yaml/YamlParser.java,YamlParser,50,328,parseProperties,147,202,Map parseProperties(List)
ff4j__ff4j_CVE-2022-44262_1.8.13,CVE-2022-44262,ff4j__ff4j,62d03140f3bfbd380d0f4b4e5a94dcb8baa9d9c6,ff4j-config-yaml/src/test/java/org/ff4j/parser/yaml/YamlParserTest.java,YamlParserTest,33,51,importYaml_should_be_same_asXMLImport,51,77,void importYaml_should_be_same_asXMLImport()
ff4j__ff4j_CVE-2022-44262_1.8.13,CVE-2022-44262,ff4j__ff4j,62d03140f3bfbd380d0f4b4e5a94dcb8baa9d9c6,ff4j-config-yaml/src/test/java/org/ff4j/parser/yaml/YamlParserTest.java,YamlParserTest,33,51,yamlFile_shouldExist,36,37,void yamlFile_shouldExist()
ff4j__ff4j_CVE-2022-44262_1.8.13,CVE-2022-44262,ff4j__ff4j,62d03140f3bfbd380d0f4b4e5a94dcb8baa9d9c6,ff4j-core/src/main/java/org/ff4j/conf/XmlParser.java,XmlParser,55,704,parsePropertiesTag,358,420,Map parsePropertiesTag(Element)
ff4j__ff4j_CVE-2022-44262_1.8.13,CVE-2022-44262,ff4j__ff4j,62d03140f3bfbd380d0f4b4e5a94dcb8baa9d9c6,ff4j-core/src/main/java/org/ff4j/conf/XmlParser.java,XmlParser,55,704,parseFlipStrategy,432,476,FlippingStrategy parseFlipStrategy(Element,String)
ff4j__ff4j_CVE-2022-44262_1.8.13,CVE-2022-44262,ff4j__ff4j,62d03140f3bfbd380d0f4b4e5a94dcb8baa9d9c6,ff4j-core/src/main/java/org/ff4j/property/util/PropertyFactory.java,PropertyFactory,54,158,createProperty,158,162,Property createProperty(String,String,String,String,Set)
ff4j__ff4j_CVE-2022-44262_1.8.13,CVE-2022-44262,ff4j__ff4j,62d03140f3bfbd380d0f4b4e5a94dcb8baa9d9c6,ff4j-core/src/main/java/org/ff4j/utils/MappingUtil.java,MappingUtil,50,192,instanceFlippingStrategy,181,182,FlippingStrategy instanceFlippingStrategy(String,String,Map)
ff4j__ff4j_CVE-2022-44262_1.8.13,CVE-2022-44262,ff4j__ff4j,62d03140f3bfbd380d0f4b4e5a94dcb8baa9d9c6,ff4j-core/src/test/java/org/ff4j/test/parser/XmlParserTest.java,XmlParserTest,37,140,testParseXMLWithSpecialCharacters,108,134,void testParseXMLWithSpecialCharacters()
ff4j__ff4j_CVE-2022-44262_1.8.13,CVE-2022-44262,ff4j__ff4j,62d03140f3bfbd380d0f4b4e5a94dcb8baa9d9c6,ff4j-core/src/test/java/org/ff4j/test/parser/XmlParserTest.java,XmlParserTest,37,140,testParsingFeatureInvalidTag,83,84,void testParsingFeatureInvalidTag()
ff4j__ff4j_CVE-2022-44262_1.8.13,CVE-2022-44262,ff4j__ff4j,62d03140f3bfbd380d0f4b4e5a94dcb8baa9d9c6,ff4j-core/src/test/java/org/ff4j/test/property/PropertyFactoryTest.java,PropertyFactoryTest,39,110,testPropertyFactory9,99,100,void testPropertyFactory9()
ff4j__ff4j_CVE-2022-44262_1.8.13,CVE-2022-44262,ff4j__ff4j,62d03140f3bfbd380d0f4b4e5a94dcb8baa9d9c6,ff4j-core/src/test/java/org/ff4j/test/utils/MappingUtilsTest.java,MappingUtilsTest,46,144,testAssert4,96,97,void testAssert4()
ff4j__ff4j_CVE-2022-44262_1.8.13,CVE-2022-44262,ff4j__ff4j,62d03140f3bfbd380d0f4b4e5a94dcb8baa9d9c6,ff4j-core/src/test/java/org/ff4j/test/utils/MappingUtilsTest.java,MappingUtilsTest,46,144,testIntanciateInvalidFlippingStrategy,81,82,void testIntanciateInvalidFlippingStrategy()
Graylog2__graylog2-server_CVE-2023-41044_5.1.2,CVE-2023-41044,Graylog2__graylog2-server,02b8792e6f4b829f0c1d87fcbf2d58b73458b938,graylog2-server/src/main/java/org/graylog2/rest/resources/system/debug/bundle/SupportBundleService.java,SupportBundleService,104,557,downloadBundle,502,511,"void downloadBundle(String,OutputStream)"
hibernate__hibernate-validator_CVE-2019-10219_6.0.17.Final,CVE-2019-10219,hibernate__hibernate-validator,124b7dd6d9a4ad24d4d49f74701f05a13e56ceee,engine/src/main/java/org/hibernate/validator/internal/constraintvalidators/hv/SafeHtmlValidator.java,SafeHtmlValidator,31,86,getFragmentAsDocument,86,99,Document getFragmentAsDocument(CharSequence)
hibernate__hibernate-validator_CVE-2019-10219_6.0.17.Final,CVE-2019-10219,hibernate__hibernate-validator,124b7dd6d9a4ad24d4d49f74701f05a13e56ceee,engine/src/test/java/org/hibernate/validator/test/internal/constraintvalidators/hv/SafeHtmlValidatorTest.java,SafeHtmlValidatorTest,37,235,testInvalidScriptTagIncluded,54,57,void testInvalidScriptTagIncluded()
hibernate__hibernate-validator_CVE-2019-10219_6.0.17.Final,CVE-2019-10219,hibernate__hibernate-validator,124b7dd6d9a4ad24d4d49f74701f05a13e56ceee,engine/src/test/java/org/hibernate/validator/test/internal/constraintvalidators/hv/SafeHtmlValidatorTest.java,SafeHtmlValidatorTest,37,235,testDivWithWhiteListedClassAttribute,100,113,void testDivWithWhiteListedClassAttribute()
hibernate__hibernate-validator_CVE-2019-10219_6.0.17.Final,CVE-2019-10219,hibernate__hibernate-validator,20d729548511ac5cff6fd459f93de137195420fe,engine/src/main/java/org/hibernate/validator/internal/constraintvalidators/hv/SafeHtmlValidator.java,SafeHtmlValidator,31,86,getFragmentAsDocument,86,99,Document getFragmentAsDocument(CharSequence)
hibernate__hibernate-validator_CVE-2019-10219_6.0.17.Final,CVE-2019-10219,hibernate__hibernate-validator,20d729548511ac5cff6fd459f93de137195420fe,engine/src/test/java/org/hibernate/validator/test/internal/constraintvalidators/hv/SafeHtmlValidatorTest.java,SafeHtmlValidatorTest,37,235,testInvalidScriptTagIncluded,54,57,void testInvalidScriptTagIncluded()
hibernate__hibernate-validator_CVE-2019-10219_6.0.17.Final,CVE-2019-10219,hibernate__hibernate-validator,20d729548511ac5cff6fd459f93de137195420fe,engine/src/test/java/org/hibernate/validator/test/internal/constraintvalidators/hv/SafeHtmlValidatorTest.java,SafeHtmlValidatorTest,37,235,testDivWithWhiteListedClassAttribute,100,113,void testDivWithWhiteListedClassAttribute()
jamesagnew__hapi-fhir_CVE-2019-12741_3.7.0,CVE-2019-12741,jamesagnew__hapi-fhir,8f41159eb147eeb964cad68b28eff97acac6ea9a,hapi-fhir-testpage-overlay/src/main/java/ca/uhn/fhir/to/BaseController.java,BaseController,46,681,addCommonParams,61,76,IBaseResource addCommonParams(HttpServletRequest,HomeRequest,ModelMap)
jamesagnew__hapi-fhir_CVE-2019-12741_3.7.0,CVE-2019-12741,jamesagnew__hapi-fhir,8f41159eb147eeb964cad68b28eff97acac6ea9a,hapi-fhir-testpage-overlay/src/main/java/ca/uhn/fhir/to/BaseController.java,BaseController,46,681,loadAndAddConfDstu2,311,368,IResource loadAndAddConfDstu2(HttpServletRequest,HomeRequest,ModelMap,ca,ca)
jamesagnew__hapi-fhir_CVE-2019-12741_3.7.0,CVE-2019-12741,jamesagnew__hapi-fhir,8f41159eb147eeb964cad68b28eff97acac6ea9a,hapi-fhir-testpage-overlay/src/main/java/ca/uhn/fhir/to/BaseController.java,BaseController,46,681,loadAndAddConf,295,307,IBaseResource loadAndAddConf(HttpServletRequest,HomeRequest,ModelMap)
jenkinsci__docker-commons-plugin_CVE-2022-20617_1.17,CVE-2022-20617,jenkinsci__docker-commons-plugin,c069b79c31c5aa80a01b0c462f0dc6b41751f059,src/main/java/org/jenkinsci/plugins/docker/commons/credentials/DockerRegistryEndpoint.java,DockerRegistryEndpoint,81,361,imageName,311,327,String imageName(String)
jenkinsci__docker-commons-plugin_CVE-2022-20617_1.17,CVE-2022-20617,jenkinsci__docker-commons-plugin,c069b79c31c5aa80a01b0c462f0dc6b41751f059,src/test/java/org/jenkinsci/plugins/docker/commons/credentials/DockerRegistryEndpointTest.java,DockerRegistryEndpointTest,61,148,testParseFullyQualifiedImageName,89,91,void testParseFullyQualifiedImageName()
jenkinsci__git-client-plugin_CVE-2019-10392_2.8.4,CVE-2019-10392,jenkinsci__git-client-plugin,899123fa2eb9dd2c37137aae630c47c6be6b4b02,src/main/java/org/jenkinsci/plugins/gitclient/CliGitAPIImpl.java,CliGitAPIImpl,78,3110,refExists,2830,2832,boolean refExists(String)
jenkinsci__git-client-plugin_CVE-2019-10392_2.8.4,CVE-2019-10392,jenkinsci__git-client-plugin,899123fa2eb9dd2c37137aae630c47c6be6b4b02,src/main/java/org/jenkinsci/plugins/gitclient/CliGitAPIImpl.java,CliGitAPIImpl,78,3110,getSubmodules,360,369,List getSubmodules(String)
jenkinsci__git-client-plugin_CVE-2019-10392_2.8.4,CVE-2019-10392,jenkinsci__git-client-plugin,899123fa2eb9dd2c37137aae630c47c6be6b4b02,src/main/java/org/jenkinsci/plugins/gitclient/CliGitAPIImpl.java,CliGitAPIImpl,78,3110,getRemoteSymbolicReferences,2959,2986,Map getRemoteSymbolicReferences(String,String)
jenkinsci__git-client-plugin_CVE-2019-10392_2.8.4,CVE-2019-10392,jenkinsci__git-client-plugin,899123fa2eb9dd2c37137aae630c47c6be6b4b02,src/main/java/org/jenkinsci/plugins/gitclient/CliGitAPIImpl.java,CliGitAPIImpl,78,3110,getBranchesContaining,3029,3032,List getBranchesContaining(String)
jenkinsci__git-client-plugin_CVE-2019-10392_2.8.4,CVE-2019-10392,jenkinsci__git-client-plugin,899123fa2eb9dd2c37137aae630c47c6be6b4b02,src/main/java/org/jenkinsci/plugins/gitclient/CliGitAPIImpl.java,CliGitAPIImpl,78,3110,getRemoteReferences,2916,2955,Map getRemoteReferences(String,String,boolean,boolean)
jenkinsci__perfecto-plugin_CVE-2020-2261_1.17,CVE-2020-2261,jenkinsci__perfecto-plugin,52c09ad2e26416211e4009b095c4f16508b27b8a,src/main/java/io/plugins/perfecto/PerfectoBuildWrapper.java,PerfectoBuildWrapper,55,442,setUp,205,225,Environment setUp(AbstractBuild,Launcher,BuildListener,Map,AbstractBuild,BuildListener)
jenkinsci__perfecto-plugin_CVE-2020-2261_1.17,CVE-2020-2261,jenkinsci__perfecto-plugin,52c09ad2e26416211e4009b095c4f16508b27b8a,src/main/java/io/plugins/perfecto/PerfectoBuildWrapper.java,PerfectoBuildWrapper,55,442,PerfectoBuildWrapper,130,148,PerfectoBuildWrapper(RunCondition,String,String,String,String,String,String,String)
jenkinsci__perfecto-plugin_CVE-2020-2261_1.17,CVE-2020-2261,jenkinsci__perfecto-plugin,52c09ad2e26416211e4009b095c4f16508b27b8a,src/main/java/io/plugins/perfecto/PerfectoBuildWrapper.java,PerfectoBuildWrapper,55,442,getTunnelId,151,193,String getTunnelId(String,String,String,BuildListener)
jenkinsci__perfecto-plugin_CVE-2020-2261_1.17,CVE-2020-2261,jenkinsci__perfecto-plugin,52c09ad2e26416211e4009b095c4f16508b27b8a,src/main/java/io/plugins/perfecto/credentials/PerfectoCredentials.java,PerfectoCredentials,59,330,migrateToCredentials,231,273,String migrateToCredentials(String,String,String,String)
jenkinsci__perfecto-plugin_CVE-2020-2261_1.17,CVE-2020-2261,jenkinsci__perfecto-plugin,52c09ad2e26416211e4009b095c4f16508b27b8a,src/main/java/io/plugins/perfecto/credentials/PerfectoCredentials.java,PerfectoCredentials,59,330,getPassword,138,159,Secret getPassword()
jenkinsci__perfecto-plugin_CVE-2020-2261_1.17,CVE-2020-2261,jenkinsci__perfecto-plugin,52c09ad2e26416211e4009b095c4f16508b27b8a,src/main/java/io/plugins/perfecto/credentials/PerfectoCredentials.java,PerfectoCredentials,59,330,PerfectoCredentials,76,81,PerfectoCredentials(CredentialsScope,String,String,String,String,String)
jenkinsci__perfecto-plugin_CVE-2020-2261_1.17,CVE-2020-2261,jenkinsci__perfecto-plugin,52c09ad2e26416211e4009b095c4f16508b27b8a,src/main/java/io/plugins/perfecto/credentials/PerfectoCredentials.java,DescriptorImpl,182,222,doCheckApiKey,213,218,FormValidation doCheckApiKey(String)
jenkinsci__perfecto-plugin_CVE-2020-2261_1.17,CVE-2020-2261,jenkinsci__perfecto-plugin,52c09ad2e26416211e4009b095c4f16508b27b8a,src/main/java/io/plugins/perfecto/credentials/PerfectoCredentials.java,DescriptorImpl,182,222,doAuthenticate,195,200,FormValidation doAuthenticate(String,String,String)
jenkinsci__perfecto-plugin_CVE-2020-2261_1.17,CVE-2020-2261,jenkinsci__perfecto-plugin,52c09ad2e26416211e4009b095c4f16508b27b8a,src/main/java/io/plugins/perfecto/credentials/PerfectoCredentials.java,DescriptorImpl,182,222,doCheckUserName,222,227,FormValidation doCheckUserName(String)
jenkinsci__script-security-plugin_CVE-2023-24422_1228.vd93135a_2fb_25,CVE-2023-24422,jenkinsci__script-security-plugin,4880bbe905a6783d80150c8b881d0127430d4a73,src/main/java/org/jenkinsci/plugins/scriptsecurity/sandbox/groovy/SandboxInterceptor.java,SandboxInterceptor,69,578,onSetProperty,197,259,Object onSetProperty(GroovyInterceptor,Object,String,Object)
jenkinsci__script-security-plugin_CVE-2023-24422_1228.vd93135a_2fb_25,CVE-2023-24422,jenkinsci__script-security-plugin,4880bbe905a6783d80150c8b881d0127430d4a73,src/test/java/org/jenkinsci/plugins/scriptsecurity/sandbox/groovy/SandboxInterceptorTest.java,SandboxInterceptorTest,93,1719,unsafeReturnValue,1397,1413,void unsafeReturnValue()
jenkinsci__script-security-plugin_CVE-2023-24422_1228.vd93135a_2fb_25,CVE-2023-24422,jenkinsci__script-security-plugin,4880bbe905a6783d80150c8b881d0127430d4a73,src/test/java/org/jenkinsci/plugins/scriptsecurity/sandbox/groovy/SandboxInterceptorTest.java,SandboxInterceptorTest,93,1719,primitiveTypes,676,688,void primitiveTypes()
jenkinsci__workflow-cps-global-lib-plugin_CVE-2022-25174_544.vff04fa68714d,CVE-2022-25174,jenkinsci__workflow-cps-global-lib-plugin,ace0de3c2d691662021ea10306eeb407da6b6365,src/main/java/org/jenkinsci/plugins/workflow/libs/FolderLibraries.java,ForJob,67,95,forGroup,73,84,Collection forGroup(ItemGroup,boolean)
jenkinsci__workflow-cps-global-lib-plugin_CVE-2022-25174_544.vff04fa68714d,CVE-2022-25174,jenkinsci__workflow-cps-global-lib-plugin,ace0de3c2d691662021ea10306eeb407da6b6365,src/main/java/org/jenkinsci/plugins/workflow/libs/LibraryAdder.java,LibraryAdder,64,327,parse,145,147,String parse(String)
jenkinsci__workflow-cps-global-lib-plugin_CVE-2022-25174_544.vff04fa68714d,CVE-2022-25174,jenkinsci__workflow-cps-global-lib-plugin,ace0de3c2d691662021ea10306eeb407da6b6365,src/main/java/org/jenkinsci/plugins/workflow/libs/LibraryAdder.java,LoadedLibraries,291,293,loadScripts,293,322,Map loadScripts(CpsFlowExecution)
jenkinsci__workflow-cps-global-lib-plugin_CVE-2022-25174_544.vff04fa68714d,CVE-2022-25174,jenkinsci__workflow-cps-global-lib-plugin,ace0de3c2d691662021ea10306eeb407da6b6365,src/main/java/org/jenkinsci/plugins/workflow/libs/LibraryAdder.java,LibraryAdder,64,327,retrieve,155,230,List retrieve(String,String,LibraryRetriever,boolean,Boolean,LibraryCachingConfiguration,TaskListener,Run,CpsFlowExecution,Set)
jenkinsci__workflow-cps-global-lib-plugin_CVE-2022-25174_544.vff04fa68714d,CVE-2022-25174,jenkinsci__workflow-cps-global-lib-plugin,ace0de3c2d691662021ea10306eeb407da6b6365,src/main/java/org/jenkinsci/plugins/workflow/libs/LibraryAdder.java,LibraryAdder,64,327,add,68,142,List add(CpsFlowExecution,List,HashMap)
jenkinsci__workflow-cps-global-lib-plugin_CVE-2022-25174_544.vff04fa68714d,CVE-2022-25174,jenkinsci__workflow-cps-global-lib-plugin,ace0de3c2d691662021ea10306eeb407da6b6365,src/main/java/org/jenkinsci/plugins/workflow/libs/LibraryAdder.java,LibraryAdder,64,327,findResources,239,255,Map findResources(CpsFlowExecution,String,String)
jenkinsci__workflow-cps-global-lib-plugin_CVE-2022-25174_544.vff04fa68714d,CVE-2022-25174,jenkinsci__workflow-cps-global-lib-plugin,ace0de3c2d691662021ea10306eeb407da6b6365,src/main/java/org/jenkinsci/plugins/workflow/libs/LibraryResolver.java,LibraryResolver,39,84,suggestedConfigurations,84,85,Collection suggestedConfigurations(ItemGroup)
jenkinsci__workflow-cps-global-lib-plugin_CVE-2022-25174_544.vff04fa68714d,CVE-2022-25174,jenkinsci__workflow-cps-global-lib-plugin,ace0de3c2d691662021ea10306eeb407da6b6365,src/main/java/org/jenkinsci/plugins/workflow/libs/LibraryStep.java,LoadedClasses,219,313,LoadedClasses,235,241,LoadedClasses(String,boolean,Boolean,String,String,String)
jenkinsci__workflow-cps-global-lib-plugin_CVE-2022-25174_544.vff04fa68714d,CVE-2022-25174,jenkinsci__workflow-cps-global-lib-plugin,ace0de3c2d691662021ea10306eeb407da6b6365,src/main/java/org/jenkinsci/plugins/workflow/libs/LibraryStep.java,Execution,155,163,run,163,214,LoadedClasses run()
jenkinsci__workflow-cps-global-lib-plugin_CVE-2022-25174_544.vff04fa68714d,CVE-2022-25174,jenkinsci__workflow-cps-global-lib-plugin,ace0de3c2d691662021ea10306eeb407da6b6365,src/main/java/org/jenkinsci/plugins/workflow/libs/SCMSourceRetriever.java,SCMSourceRetriever,84,306,doRetrieve,176,196,void doRetrieve(String,boolean,SCM,String,FilePath,Run,TaskListener)
jenkinsci__workflow-cps-global-lib-plugin_CVE-2022-25174_544.vff04fa68714d,CVE-2022-25174,jenkinsci__workflow-cps-global-lib-plugin,ace0de3c2d691662021ea10306eeb407da6b6365,src/test/java/org/jenkinsci/plugins/workflow/libs/LibraryAdderTest.java,LibraryAdderTest,63,357,smokes,70,86,void smokes()
jenkinsci__workflow-cps-global-lib-plugin_CVE-2022-25174_544.vff04fa68714d,CVE-2022-25174,jenkinsci__workflow-cps-global-lib-plugin,ace0de3c2d691662021ea10306eeb407da6b6365,src/test/java/org/jenkinsci/plugins/workflow/libs/LibraryStepTest.java,LibraryStepTest,60,224,vars,90,108,void vars()
jenkinsci__workflow-cps-global-lib-plugin_CVE-2022-25174_544.vff04fa68714d,CVE-2022-25174,jenkinsci__workflow-cps-global-lib-plugin,ace0de3c2d691662021ea10306eeb407da6b6365,src/test/java/org/jenkinsci/plugins/workflow/libs/LibraryStepTest.java,LibraryStepTest,60,224,classes,111,122,void classes()
jenkinsci__workflow-cps-global-lib-plugin_CVE-2022-25174_544.vff04fa68714d,CVE-2022-25174,jenkinsci__workflow-cps-global-lib-plugin,ace0de3c2d691662021ea10306eeb407da6b6365,src/test/java/org/jenkinsci/plugins/workflow/libs/ResourceStepTest.java,ResourceStepTest,53,206,specifyResourceEncoding,167,187,void specifyResourceEncoding()
jenkinsci__workflow-cps-global-lib-plugin_CVE-2022-25174_544.vff04fa68714d,CVE-2022-25174,jenkinsci__workflow-cps-global-lib-plugin,ace0de3c2d691662021ea10306eeb407da6b6365,src/test/java/org/jenkinsci/plugins/workflow/libs/ResourceStepTest.java,ResourceStepTest,53,206,smokes,59,66,void smokes()
jenkinsci__workflow-cps-global-lib-plugin_CVE-2022-25174_544.vff04fa68714d,CVE-2022-25174,jenkinsci__workflow-cps-global-lib-plugin,ace0de3c2d691662021ea10306eeb407da6b6365,src/test/java/org/jenkinsci/plugins/workflow/libs/SCMSourceRetrieverTest.java,SCMSourceRetrieverTest,74,336,includeChanges,102,120,void includeChanges()
jenkinsci__workflow-cps-global-lib-plugin_CVE-2022-25174_544.vff04fa68714d,CVE-2022-25174,jenkinsci__workflow-cps-global-lib-plugin,ace0de3c2d691662021ea10306eeb407da6b6365,src/test/java/org/jenkinsci/plugins/workflow/libs/SCMSourceRetrieverTest.java,SCMSourceRetrieverTest,74,336,lease,81,92,void lease()
jenkinsci__workflow-cps-plugin_CVE-2022-25173_2646.v6ed3b5b01ff1,CVE-2022-25173,jenkinsci__workflow-cps-plugin,f7ae7b75a457976853539bff1db52373b85fdb85,src/main/java/org/jenkinsci/plugins/workflow/cps/CpsScmFlowDefinition.java,CpsScmFlowDefinition,69,201,CpsScmFlowDefinition,75,77,CpsScmFlowDefinition(SCM,String)
jenkinsci__workflow-cps-plugin_CVE-2022-25173_2646.v6ed3b5b01ff1,CVE-2022-25173,jenkinsci__workflow-cps-plugin,f7ae7b75a457976853539bff1db52373b85fdb85,src/main/java/org/jenkinsci/plugins/workflow/cps/CpsScmFlowDefinition.java,CpsScmFlowDefinition,69,201,create,101,190,CpsFlowExecution create(FlowExecutionOwner,TaskListener,List)
jenkinsci__workflow-cps-plugin_CVE-2022-25173_2646.v6ed3b5b01ff1,CVE-2022-25173,jenkinsci__workflow-cps-plugin,f7ae7b75a457976853539bff1db52373b85fdb85,src/main/java/org/jenkinsci/plugins/workflow/cps/DSL.java,DSL,105,824,logInterpolationWarnings,363,382,void logInterpolationWarnings(String,ArgumentsActionImpl,Set,EnvVars,Set,TaskListener)
jenkinsci__workflow-cps-plugin_CVE-2022-25173_2646.v6ed3b5b01ff1,CVE-2022-25173,jenkinsci__workflow-cps-plugin,f7ae7b75a457976853539bff1db52373b85fdb85,src/test/java/org/jenkinsci/plugins/workflow/cps/CpsScmFlowDefinitionTest.java,CpsScmFlowDefinitionTest,62,227,basics,82,99,void basics()
jenkinsci__workflow-multibranch-plugin_CVE-2022-25175_706.vd43c65dec013,CVE-2022-25175,jenkinsci__workflow-multibranch-plugin,71c3f0a6ccdb2ba43f43686826b0d62160df85e8,src/main/java/org/jenkinsci/plugins/workflow/multibranch/ReadTrustedStep.java,Execution,83,226,getFilePathSuffix,222,223,String getFilePathSuffix()
jenkinsci__workflow-multibranch-plugin_CVE-2022-25175_706.vd43c65dec013,CVE-2022-25175,jenkinsci__workflow-multibranch-plugin,71c3f0a6ccdb2ba43f43686826b0d62160df85e8,src/main/java/org/jenkinsci/plugins/workflow/multibranch/ReadTrustedStep.java,Execution,83,226,run,90,215,String run()
jenkinsci__workflow-multibranch-plugin_CVE-2022-25175_706.vd43c65dec013,CVE-2022-25175,jenkinsci__workflow-multibranch-plugin,71c3f0a6ccdb2ba43f43686826b0d62160df85e8,src/main/java/org/jenkinsci/plugins/workflow/multibranch/ReadTrustedStep.java,ReadTrustedStep,70,230,getPath,79,80,String getPath()
jenkinsci__workflow-multibranch-plugin_CVE-2022-25175_706.vd43c65dec013,CVE-2022-25175,jenkinsci__workflow-multibranch-plugin,71c3f0a6ccdb2ba43f43686826b0d62160df85e8,src/test/java/org/jenkinsci/plugins/workflow/multibranch/ReadTrustedStepTest.java,ReadTrustedStepTest,43,176,smokes,49,89,void smokes()
jeremylong__DependencyCheck_CVE-2018-12036_3.1.2,CVE-2018-12036,jeremylong__DependencyCheck,c106ca919aa343b95cca0ffff0a0b5dc20b2baf7,core/src/main/java/org/owasp/dependencycheck/analyzer/ArchiveAnalyzer.java,ArchiveAnalyzer,67,615,extractFiles,380,442,"void extractFiles(File,File,Engine)"
jeremylong__DependencyCheck_CVE-2018-12036_3.1.2,CVE-2018-12036,jeremylong__DependencyCheck,c106ca919aa343b95cca0ffff0a0b5dc20b2baf7,core/src/main/java/org/owasp/dependencycheck/analyzer/ArchiveAnalyzer.java,ArchiveAnalyzer,67,615,extractArchive,512,529,"void extractArchive(ArchiveInputStream,File,Engine)"
jeremylong__DependencyCheck_CVE-2018-12036_3.1.2,CVE-2018-12036,jeremylong__DependencyCheck,c106ca919aa343b95cca0ffff0a0b5dc20b2baf7,core/src/main/java/org/owasp/dependencycheck/utils/ExtractionUtil.java,ExtractionUtil,48,244,extractGzip,244,262,"void extractGzip(File)"
jeremylong__DependencyCheck_CVE-2018-12036_3.1.2,CVE-2018-12036,jeremylong__DependencyCheck,c106ca919aa343b95cca0ffff0a0b5dc20b2baf7,core/src/main/java/org/owasp/dependencycheck/utils/ExtractionUtil.java,ExtractionUtil,48,244,extractFiles,85,121,"void extractFiles(File,File,Engine)"
jeremylong__DependencyCheck_CVE-2018-12036_3.1.2,CVE-2018-12036,jeremylong__DependencyCheck,c106ca919aa343b95cca0ffff0a0b5dc20b2baf7,core/src/main/java/org/owasp/dependencycheck/utils/ExtractionUtil.java,ExtractionUtil,48,244,extractArchive,161,182,"void extractArchive(ArchiveInputStream,File,FilenameFilter)"
jlangch__venice_CVE-2022-36007_1.10.16,CVE-2022-36007,jlangch__venice,215ae91bb964013b0a2d70718a692832d561ae0a,src/main/java/com/github/jlangch/venice/impl/util/io/LoadPaths.java,LoadPaths,38,281,isFileWithinDirectory,253,269,"boolean isFileWithinDirectory(File,File)"
jlangch__venice_CVE-2022-36007_1.10.16,CVE-2022-36007,jlangch__venice,c942c73136333bc493050910f171a48e6f575b23,src/main/java/com/github/jlangch/venice/impl/util/io/LoadPaths.java,LoadPaths,38,281,isFileWithinDirectory,253,269,"boolean isFileWithinDirectory(File,File)"
jmrozanec__cron-utils_CVE-2021-41269_9.1.5,CVE-2021-41269,jmrozanec__cron-utils,cfd2880f80e62ea74b92fa83474c2aabdb9899da,src/test/java/com/cronutils/parser/CronParserQuartzIntegrationTest.java,CronParserQuartzIntegrationTest,34,333,testMissingExpressionAndInvalidCharsInErrorMessage,248,254,void testMissingExpressionAndInvalidCharsInErrorMessage()
jmrozanec__cron-utils_CVE-2021-41269_9.1.5,CVE-2021-41269,jmrozanec__cron-utils,cfd2880f80e62ea74b92fa83474c2aabdb9899da,src/test/java/com/cronutils/validation/CronValidatorTest.java,CronValidatorTest,17,57,CronValidatorTest,24,26,CronValidatorTest(String,boolean)
joniles__mpxj_CVE-2020-35460_8.3.4,CVE-2020-35460,joniles__mpxj,8eaf4225048ea5ba7e59ef4556dab2098fcc4a1d,src/main/java/net/sf/mpxj/common/InputStreamHelper.java,InputStreamHelper,37,115,processZipStream,115,146,"void processZipStream(File,InputStream)"
keycloak__keycloak_CVE-2014-3656_1.0.5.Final,CVE-2014-3656,keycloak__keycloak,63b41e2548cbc20bd3758e34a82d880e177bf24c,core/src/main/java/org/keycloak/util/UriUtils.java,UriUtils,8,14,getOrigin,14,16,String getOrigin(String)
keycloak__keycloak_CVE-2014-3656_1.0.5.Final,CVE-2014-3656,keycloak__keycloak,63b41e2548cbc20bd3758e34a82d880e177bf24c,services/src/main/java/org/keycloak/protocol/oidc/OpenIDConnectService.java,OpenIDConnectService,80,1105,getLoginStatusIframe,189,223,Response getLoginStatusIframe(String,String)
keycloak__keycloak_CVE-2022-1274_20.0.4,CVE-2022-1274,keycloak__keycloak,fc3c61235fa30132123c17ed8702ff7b3a672fe9,services/src/main/java/org/keycloak/authentication/actiontoken/execactions/ExecuteActionsActionTokenHandler.java,ExecuteActionsActionTokenHandler,43,113,handleToken,72,109,Response handleToken(ExecuteActionsActionToken,ActionTokenContext)
keycloak__keycloak_CVE-2022-1274_20.0.4,CVE-2022-1274,keycloak__keycloak,fc3c61235fa30132123c17ed8702ff7b3a672fe9,services/src/main/java/org/keycloak/services/resources/admin/UserResource.java,UserResource,129,961,executeActionsEmail,782,833,Response executeActionsEmail(String,String,Integer,List)
keycloak__keycloak_CVE-2022-1274_20.0.4,CVE-2022-1274,keycloak__keycloak,fc3c61235fa30132123c17ed8702ff7b3a672fe9,testsuite/integration-arquillian/tests/base/src/test/java/org/keycloak/testsuite/admin/UserTest.java,UserTest,126,3083,sendResetPasswordEmailSuccess,1568,1611,void sendResetPasswordEmailSuccess()
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,services/src/main/java/org/keycloak/protocol/oidc/endpoints/LogoutEndpoint.java,LogoutEndpoint,109,759,logoutConfirmAction,361,388,"Response logoutConfirmAction()"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,services/src/main/java/org/keycloak/protocol/oidc/endpoints/LogoutEndpoint.java,LogoutEndpoint,109,759,logoutConfirmGet,396,430,"Response logoutConfirmGet()"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,services/src/main/java/org/keycloak/protocol/oidc/endpoints/LogoutEndpoint.java,LogoutEndpoint,109,759,doBrowserLogout,435,483,"Response doBrowserLogout(AuthenticationSessionModel)"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,services/src/main/java/org/keycloak/protocol/oidc/utils/RedirectUtils.java,RedirectUtils,40,218,getSingleValidRedirectUri,196,199,"String getSingleValidRedirectUri(Collection)"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,services/src/main/java/org/keycloak/protocol/oidc/utils/RedirectUtils.java,RedirectUtils,40,218,lowerCaseHostname,155,160,"String lowerCaseHostname(String)"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,services/src/main/java/org/keycloak/protocol/oidc/utils/RedirectUtils.java,RedirectUtils,40,218,verifyRedirectUri,90,151,"String verifyRedirectUri(KeycloakSession,String,String,Set,boolean)"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,services/src/main/java/org/keycloak/services/managers/AuthenticationSessionManager.java,AuthenticationSessionManager,44,225,getAuthSessionCookies,186,199,"List getAuthSessionCookies(RealmModel)"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,services/src/main/java/org/keycloak/services/managers/UserSessionCrossDCManager.java,UserSessionCrossDCManager,34,65,getUserSessionIfExistsRemotely,65,83,"UserSessionModel getUserSessionIfExistsRemotely(AuthenticationSessionManager,RealmModel,UserSessionModel)"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,services/src/main/java/org/keycloak/services/resources/SessionCodeChecks.java,SessionCodeChecks,54,455,initialVerifyAuthSession,128,196,"AuthenticationSessionModel initialVerifyAuthSession()"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,testsuite/integration-arquillian/tests/base/src/test/java/org/keycloak/testsuite/oauth/OAuthRedirectUriTest.java,OAuthRedirectUriTest,61,447,testLocalhost,388,406,"void testLocalhost()"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,testsuite/integration-arquillian/tests/base/src/test/java/org/keycloak/testsuite/oauth/OAuthRedirectUriTest.java,OAuthRedirectUriTest,61,447,testDifferentCaseInHostname,350,360,"void testDifferentCaseInHostname()"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,testsuite/integration-arquillian/tests/base/src/test/java/org/keycloak/testsuite/oauth/OAuthRedirectUriTest.java,OAuthRedirectUriTest,61,447,testWildcard,330,339,"void testWildcard()"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,testsuite/integration-arquillian/tests/base/src/test/java/org/keycloak/testsuite/oauth/RPInitiatedLogoutTest.java,RPInitiatedLogoutTest,102,1092,logoutWithValidIdTokenWhenLoggedOutByAdmin,386,405,"void logoutWithValidIdTokenWhenLoggedOutByAdmin()"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,testsuite/integration-arquillian/tests/base/src/test/java/org/keycloak/testsuite/oauth/RPInitiatedLogoutTest.java,RPInitiatedLogoutTest,102,1092,logoutSessionWhenLoggedOutByAdmin,309,332,"void logoutSessionWhenLoggedOutByAdmin()"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,testsuite/integration-arquillian/tests/base/src/test/java/org/keycloak/testsuite/oauth/RPInitiatedLogoutTest.java,RPInitiatedLogoutTest,102,1092,logoutWithExpiredSession,247,269,"void logoutWithExpiredSession()"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,testsuite/integration-arquillian/tests/base/src/test/java/org/keycloak/testsuite/oauth/RPInitiatedLogoutTest.java,RPInitiatedLogoutTest,102,1092,logoutRedirectWithIdTokenHintPointToDifferentSession,212,242,"void logoutRedirectWithIdTokenHintPointToDifferentSession()"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,testsuite/integration-arquillian/tests/base/src/test/java/org/keycloak/testsuite/oauth/RPInitiatedLogoutTest.java,RPInitiatedLogoutTest,102,1092,testIncorrectChangingParameters,913,934,"void testIncorrectChangingParameters()"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,testsuite/integration-arquillian/tests/base/src/test/java/org/keycloak/testsuite/oauth/RPInitiatedLogoutTest.java,RPInitiatedLogoutTest,102,1092,logoutWithExpiredIdToken,363,382,"void logoutWithExpiredIdToken()"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,testsuite/integration-arquillian/tests/base/src/test/java/org/keycloak/testsuite/oauth/RefreshTokenTest.java,RefreshTokenTest,100,1475,tokenRefreshWithAccessTokenShouldReturnIdTokenWithAccessTokenHash,297,312,"void tokenRefreshWithAccessTokenShouldReturnIdTokenWithAccessTokenHash()"
keycloak__keycloak_CVE-2022-3782_20.0.1,CVE-2022-3782,keycloak__keycloak,da8d61616399d5c4e4c470c16dd6b0bd98f2b656,testsuite/integration-arquillian/tests/base/src/test/java/org/keycloak/testsuite/oauth/RefreshTokenTest.java,RefreshTokenTest,100,1475,refreshTokenReuseTokenWithRefreshTokensRevokedAfterSingleReuse,401,473,"void refreshTokenReuseTokenWithRefreshTokensRevokedAfterSingleReuse()"
keycloak__keycloak_CVE-2022-4137_20.0.4,CVE-2022-4137,keycloak__keycloak,30d0e9d22dae51392e5a3748a1c68c116667359a,services/src/main/java/org/keycloak/forms/login/freemarker/FreeMarkerLoginFormsProvider.java,FreeMarkerLoginFormsProvider,100,832,createResponse,205,301,Response createResponse(LoginFormsPages)
keycloak__keycloak_CVE-2022-4137_20.0.4,CVE-2022-4137,keycloak__keycloak,30d0e9d22dae51392e5a3748a1c68c116667359a,services/src/main/java/org/keycloak/theme/KeycloakSanitizerMethod.java,KeycloakSanitizerMethod,32,48,exec,37,45,Object exec(List)
keycloak__keycloak_CVE-2022-4137_20.0.4,CVE-2022-4137,keycloak__keycloak,30d0e9d22dae51392e5a3748a1c68c116667359a,services/src/test/java/org/keycloak/theme/KeycloakSanitizerTest.java,KeycloakSanitizerTest,32,83,testUrls,64,80,void testUrls()
keycloak__keycloak_CVE-2022-4137_20.0.4,CVE-2022-4137,keycloak__keycloak,30d0e9d22dae51392e5a3748a1c68c116667359a,testsuite/integration-arquillian/tests/base/src/test/java/org/keycloak/testsuite/oauth/AuthorizationCodeTest.java,AuthorizationCodeTest,53,276,testInvalidRedirectUri,118,131,void testInvalidRedirectUri()
keycloak__keycloak_CVE-2022-4137_20.0.4,CVE-2022-4137,keycloak__keycloak,30d0e9d22dae51392e5a3748a1c68c116667359a,testsuite/integration-arquillian/tests/base/src/test/java/org/keycloak/testsuite/oauth/AuthorizationCodeTest.java,AuthorizationCodeTest,53,276,authorizationRequestInstalledApp,89,102,void authorizationRequestInstalledApp()
keycloak__keycloak_CVE-2022-4361_21.1.1,CVE-2022-4361,keycloak__keycloak,a1cfe6e24e5b34792699a00b8b4a8016a5929e3a,services/src/main/java/org/keycloak/protocol/oidc/utils/RedirectUtils.java,RedirectUtils,42,273,decodeRedirectUri,175,206,String decodeRedirectUri(String)
keycloak__keycloak_CVE-2022-4361_21.1.1,CVE-2022-4361,keycloak__keycloak,a1cfe6e24e5b34792699a00b8b4a8016a5929e3a,services/src/main/java/org/keycloak/protocol/oidc/utils/RedirectUtils.java,RedirectUtils,42,273,validateRedirectUriWildcard,257,265,String validateRedirectUriWildcard(String)
keycloak__keycloak_CVE-2022-4361_21.1.1,CVE-2022-4361,keycloak__keycloak,a1cfe6e24e5b34792699a00b8b4a8016a5929e3a,services/src/main/java/org/keycloak/protocol/oidc/utils/RedirectUtils.java,RedirectUtils,42,273,verifyRedirectUri,92,149,String verifyRedirectUri(KeycloakSession,String,String,Set,boolean)
keycloak__keycloak_CVE-2022-4361_21.1.1,CVE-2022-4361,keycloak__keycloak,a1cfe6e24e5b34792699a00b8b4a8016a5929e3a,services/src/main/java/org/keycloak/protocol/oidc/utils/RedirectUtils.java,RedirectUtils,42,273,resolveValidRedirects,67,79,Set resolveValidRedirects(KeycloakSession,String,Set)
keycloak__keycloak_CVE-2022-4361_21.1.1,CVE-2022-4361,keycloak__keycloak,a1cfe6e24e5b34792699a00b8b4a8016a5929e3a,services/src/main/java/org/keycloak/protocol/oidc/utils/RedirectUtils.java,RedirectUtils,42,273,matchesRedirects,232,248,boolean matchesRedirects(Set,String,boolean)
keycloak__keycloak_CVE-2022-4361_21.1.1,CVE-2022-4361,keycloak__keycloak,a1cfe6e24e5b34792699a00b8b4a8016a5929e3a,services/src/main/java/org/keycloak/protocol/oidc/utils/RedirectUtils.java,RedirectUtils,42,273,getNormalizedRedirectUri,156,170,String getNormalizedRedirectUri(String)
keycloak__keycloak_CVE-2022-4361_21.1.1,CVE-2022-4361,keycloak__keycloak,a1cfe6e24e5b34792699a00b8b4a8016a5929e3a,testsuite/integration-arquillian/tests/base/src/test/java/org/keycloak/testsuite/oauth/AuthorizationCodeTest.java,AuthorizationCodeTest,53,293,authorizationRequestFragmentResponseModeNotKept,250,272,void authorizationRequestFragmentResponseModeNotKept()
kubernetes-client__java_CVE-2020-8570_client-java-parent-9.0.1,CVE-2020-8570,kubernetes-client__java,858316ae8bc1145005a0310e1f65f95d2389a589,util/src/main/java/io/kubernetes/client/Copy.java,Copy,45,385,copyDirectoryFromPod,142,196,"void copyDirectoryFromPod(String,String,String,String,Path,boolean)"
nahsra__antisamy_CVE-2016-10006_1.5.3,CVE-2016-10006,nahsra__antisamy,7313931dc3c0d1377b010f07faef2063dd359a36,src/main/java/org/owasp/validator/html/scan/MagicSAXFilter.java,MagicSAXFilter,56,399,startElement,224,382,void startElement(QName,XMLAttributes,Augmentations)
nahsra__antisamy_CVE-2017-14735_1.5.6,CVE-2017-14735,nahsra__antisamy,82da009e733a989a57190cd6aa1b6824724f6d36,src/main/java/org/owasp/validator/html/Policy.java,Policy,93,1116,parseGlobalAttributes,628,633,void parseGlobalAttributes(Element,Map,Map)
nahsra__antisamy_CVE-2017-14735_1.5.6,CVE-2017-14735,nahsra__antisamy,82da009e733a989a57190cd6aa1b6824724f6d36,src/test/java/org/owasp/validator/html/test/AntiSamyTest.java,AntiSamyTest,79,2642,issue41,1096,1195,void issue41()
nahsra__antisamy_CVE-2022-28367_1.6.5,CVE-2022-28367,nahsra__antisamy,0199e7e194dba5e7d7197703f43ebe22401e61ae,src/main/java/org/owasp/validator/html/scan/AntiSamyDOMScanner.java,AntiSamyDOMScanner,70,783,processStyleTag,403,446,boolean processStyleTag(Element,Node)
nahsra__antisamy_CVE-2022-28367_1.6.5,CVE-2022-28367,nahsra__antisamy,0199e7e194dba5e7d7197703f43ebe22401e61ae,src/test/java/org/owasp/validator/html/test/AntiSamyTest.java,AntiSamyTest,87,1693,testGithubIssue151,1693,1703,void testGithubIssue151()
nahsra__antisamy_CVE-2022-29577_1.6.6.1,CVE-2022-29577,nahsra__antisamy,32e273507da0e964b58c50fd8a4c94c9d9363af0,src/main/java/org/owasp/validator/html/scan/AntiSamyDOMScanner.java,AntiSamyDOMScanner,70,795,processStyleTag,403,458,boolean processStyleTag(Element,Node)
nahsra__antisamy_CVE-2022-29577_1.6.6.1,CVE-2022-29577,nahsra__antisamy,32e273507da0e964b58c50fd8a4c94c9d9363af0,src/test/java/org/owasp/validator/html/test/AntiSamyTest.java,AntiSamyTest,87,1723,testSmuggledTagsInStyleContent,1709,1719,void testSmuggledTagsInStyleContent()
OWASP__json-sanitizer_CVE-2020-13973_1.2.0,CVE-2020-13973,OWASP__json-sanitizer,f3512bab078af3f5c533dacc2d410add8c0c1124,src/main/java/com/google/json/JsonSanitizer.java,JsonSanitizer,93,1172,sanitizeString,511,644,void sanitizeString(int,int)
OWASP__json-sanitizer_CVE-2020-13973_1.2.0,CVE-2020-13973,OWASP__json-sanitizer,f3512bab078af3f5c533dacc2d410add8c0c1124,src/test/java/com/google/json/JsonSanitizerTest.java,JsonSanitizerTest,25,209,testSanitize,44,156,void testSanitize()
OWASP__json-sanitizer_CVE-2020-13973_1.2.0,CVE-2020-13973,OWASP__json-sanitizer,f3512bab078af3f5c533dacc2d410add8c0c1124,src/test/java/com/google/json/JsonSanitizerTest.java,JsonSanitizerTest,25,209,testIssue13,209,210,void testIssue13()
payara__Payara_CVE-2022-37422_5.2022.2,CVE-2022-37422,payara__Payara,6490d4918c65ba6df8344424cb9b8ab583d90b1a,appserver/web/web-core/src/main/java/org/apache/catalina/connector/CoyoteAdapter.java,CoyoteAdapter,106,1021,normalizeBytes,676,778,"boolean normalizeBytes(MessageBytes)"
payara__Payara_CVE-2022-37422_5.2022.2,CVE-2022-37422,payara__Payara,6490d4918c65ba6df8344424cb9b8ab583d90b1a,appserver/web/web-core/src/main/java/org/apache/catalina/connector/CoyoteAdapter.java,CoyoteAdapter,106,1021,normalizeChars,783,881,"boolean normalizeChars(MessageBytes)"
payara__Payara_CVE-2022-37422_5.2022.2,CVE-2022-37422,payara__Payara,6490d4918c65ba6df8344424cb9b8ab583d90b1a,appserver/web/web-core/src/main/java/org/apache/catalina/connector/CoyoteAdapter.java,CoyoteAdapter,106,1021,normalize,665,671,"boolean normalize(MessageBytes)"
payara__Payara_CVE-2022-37422_5.2022.2,CVE-2022-37422,payara__Payara,6490d4918c65ba6df8344424cb9b8ab583d90b1a,appserver/web/web-core/src/main/java/org/apache/catalina/connector/CoyoteAdapter.java,CoyoteAdapter,106,1021,postParseRequest,412,652,"boolean postParseRequest(org,Request,org,Response,boolean)"
payara__Payara_CVE-2022-37422_5.2022.2,CVE-2022-37422,payara__Payara,6490d4918c65ba6df8344424cb9b8ab583d90b1a,appserver/web/web-core/src/main/java/org/apache/catalina/connector/CoyoteAdapter.java,CoyoteAdapter,106,1021,copyBytes,893,895,"void copyBytes(byte,int,int,int)"
perwendel__spark_CVE-2016-9177_2.5.1,CVE-2016-9177,perwendel__spark,efcb46c710e3f56805b9257a63d1306882f4faf9,src/main/java/spark/resource/ClassPathResourceHandler.java,ClassPathResourceHandler,31,60,getResource,60,87,"AbstractFileResolvingResource getResource(String)"
perwendel__spark_CVE-2016-9177_2.5.1,CVE-2016-9177,perwendel__spark,efcb46c710e3f56805b9257a63d1306882f4faf9,src/main/java/spark/resource/ExternalResourceHandler.java,ExternalResourceHandler,31,59,getResource,59,86,"AbstractFileResolvingResource getResource(String)"
perwendel__spark_CVE-2016-9177_2.5.1,CVE-2016-9177,perwendel__spark,efcb46c710e3f56805b9257a63d1306882f4faf9,src/main/java/spark/staticfiles/StaticFilesConfiguration.java,StaticFilesConfiguration,49,248,configure,155,180,"void configure(String)"
perwendel__spark_CVE-2016-9177_2.5.1,CVE-2016-9177,perwendel__spark,efcb46c710e3f56805b9257a63d1306882f4faf9,src/main/java/spark/staticfiles/StaticFilesConfiguration.java,StaticFilesConfiguration,49,248,setExpireTimeSeconds,239,241,"void setExpireTimeSeconds(long)"
perwendel__spark_CVE-2016-9177_2.5.1,CVE-2016-9177,perwendel__spark,efcb46c710e3f56805b9257a63d1306882f4faf9,src/main/java/spark/staticfiles/StaticFilesConfiguration.java,StaticFilesConfiguration,49,248,configureJarCase,185,203,"boolean configureJarCase(String,ClassPathResource)"
perwendel__spark_CVE-2016-9177_2.5.1,CVE-2016-9177,perwendel__spark,efcb46c710e3f56805b9257a63d1306882f4faf9,src/main/java/spark/staticfiles/StaticFilesConfiguration.java,StaticFilesConfiguration,49,248,consumeWithFileResourceHandlers,85,106,"boolean consumeWithFileResourceHandlers(HttpServletRequest,HttpServletResponse)"
perwendel__spark_CVE-2016-9177_2.5.1,CVE-2016-9177,perwendel__spark,efcb46c710e3f56805b9257a63d1306882f4faf9,src/main/java/spark/utils/StringUtils.java,StringUtils,45,376,toString,376,390,"String toString(byte,String)"
perwendel__spark_CVE-2016-9177_2.5.1,CVE-2016-9177,perwendel__spark,efcb46c710e3f56805b9257a63d1306882f4faf9,src/test/java/spark/StaticFilesTest.java,StaticFilesTest,42,166,testCustomMimeType,107,109,"void testCustomMimeType()"
perwendel__spark_CVE-2018-9159_2.7.1,CVE-2018-9159,perwendel__spark,030e9d00125cbd1ad759668f85488aba1019c668,src/main/java/spark/resource/ClassPathResource.java,ClassPathResource,41,252,getPath,112,113,"String getPath()"
perwendel__spark_CVE-2018-9159_2.7.1,CVE-2018-9159,perwendel__spark,030e9d00125cbd1ad759668f85488aba1019c668,src/main/java/spark/resource/ClassPathResource.java,ClassPathResource,41,252,ClassPathResource,75,86,"ClassPathResource(String,ClassLoader)"
perwendel__spark_CVE-2018-9159_2.7.1,CVE-2018-9159,perwendel__spark,030e9d00125cbd1ad759668f85488aba1019c668,src/test/java/spark/embeddedserver/jetty/EmbeddedJettyFactoryTest.java,EmbeddedJettyFactoryTest,13,69,create_withThreadPool,34,48,"void create_withThreadPool()"
perwendel__spark_CVE-2018-9159_2.7.1,CVE-2018-9159,perwendel__spark,030e9d00125cbd1ad759668f85488aba1019c668,src/test/java/spark/embeddedserver/jetty/EmbeddedJettyFactoryTest.java,EmbeddedJettyFactoryTest,13,69,create_withNullThreadPool,52,65,"void create_withNullThreadPool()"
perwendel__spark_CVE-2018-9159_2.7.1,CVE-2018-9159,perwendel__spark,030e9d00125cbd1ad759668f85488aba1019c668,src/test/java/spark/embeddedserver/jetty/EmbeddedJettyFactoryTest.java,EmbeddedJettyFactoryTest,13,69,create,17,30,"void create()"
perwendel__spark_CVE-2018-9159_2.7.1,CVE-2018-9159,perwendel__spark,030e9d00125cbd1ad759668f85488aba1019c668,src/test/java/spark/examples/staticresources/StaticResources.java,StaticResources,25,27,main,27,33,"void main(String)"
perwendel__spark_CVE-2018-9159_2.7.1,CVE-2018-9159,perwendel__spark,a221a864db28eb736d36041df2fa6eb8839fc5cd,src/main/java/spark/resource/ClassPathResource.java,ClassPathResource,41,252,getPath,112,113,"String getPath()"
perwendel__spark_CVE-2018-9159_2.7.1,CVE-2018-9159,perwendel__spark,a221a864db28eb736d36041df2fa6eb8839fc5cd,src/main/java/spark/resource/ClassPathResource.java,ClassPathResource,41,252,ClassPathResource,75,86,"ClassPathResource(String,ClassLoader)"
perwendel__spark_CVE-2018-9159_2.7.1,CVE-2018-9159,perwendel__spark,a221a864db28eb736d36041df2fa6eb8839fc5cd,src/test/java/spark/embeddedserver/jetty/EmbeddedJettyFactoryTest.java,EmbeddedJettyFactoryTest,13,69,create,17,30,"void create()"
perwendel__spark_CVE-2018-9159_2.7.1,CVE-2018-9159,perwendel__spark,a221a864db28eb736d36041df2fa6eb8839fc5cd,src/test/java/spark/embeddedserver/jetty/EmbeddedJettyFactoryTest.java,EmbeddedJettyFactoryTest,13,69,create_withNullThreadPool,52,65,"void create_withNullThreadPool()"
perwendel__spark_CVE-2018-9159_2.7.1,CVE-2018-9159,perwendel__spark,a221a864db28eb736d36041df2fa6eb8839fc5cd,src/test/java/spark/embeddedserver/jetty/EmbeddedJettyFactoryTest.java,EmbeddedJettyFactoryTest,13,69,create_withThreadPool,34,48,"void create_withThreadPool()"
perwendel__spark_CVE-2018-9159_2.7.1,CVE-2018-9159,perwendel__spark,a221a864db28eb736d36041df2fa6eb8839fc5cd,src/test/java/spark/examples/staticresources/StaticResources.java,StaticResources,25,27,main,27,33,"void main(String)"
perwendel__spark_CVE-2018-9159_2.7.1,CVE-2018-9159,perwendel__spark,ce9e11517eca69e58ed4378d1e47a02bd06863cc,src/main/java/spark/resource/ClassPathResource.java,ClassPathResource,41,249,equals,225,239,"boolean equals(Object)"
perwendel__spark_CVE-2018-9159_2.7.1,CVE-2018-9159,perwendel__spark,ce9e11517eca69e58ed4378d1e47a02bd06863cc,src/main/java/spark/resource/ClassPathResource.java,ClassPathResource,41,249,getInputStream,136,146,"InputStream getInputStream()"
perwendel__spark_CVE-2018-9159_2.7.1,CVE-2018-9159,perwendel__spark,ce9e11517eca69e58ed4378d1e47a02bd06863cc,src/main/java/spark/resource/ClassPathResource.java,ClassPathResource,41,249,exists,117,124,"boolean exists()"
perwendel__spark_CVE-2018-9159_2.7.1,CVE-2018-9159,perwendel__spark,ce9e11517eca69e58ed4378d1e47a02bd06863cc,src/main/java/spark/resource/ClassPathResource.java,ClassPathResource,41,249,ClassPathResource,93,96,"ClassPathResource(String,ClassLoader,Class)"
perwendel__spark_CVE-2018-9159_2.7.1,CVE-2018-9159,perwendel__spark,ce9e11517eca69e58ed4378d1e47a02bd06863cc,src/main/java/spark/resource/ClassPathResource.java,ClassPathResource,41,249,getURL,158,168,"URL getURL()"
spring-cloud__spring-cloud-config_CVE-2020-5405_2.1.6.RELEASE,CVE-2020-5405,spring-cloud__spring-cloud-config,651f458919c40ef9a5e93e7d76bf98575910fad0,spring-cloud-config-client/src/main/java/org/springframework/cloud/config/client/ConfigServicePropertySourceLocator.java,ConfigServicePropertySourceLocator,74,368,getRemoteEnvironment,223,292,"Environment getRemoteEnvironment(RestTemplate,ConfigClientProperties,String,String)"
spring-cloud__spring-cloud-config_CVE-2020-5405_2.1.6.RELEASE,CVE-2020-5405,spring-cloud__spring-cloud-config,651f458919c40ef9a5e93e7d76bf98575910fad0,spring-cloud-config-client/src/main/java/org/springframework/cloud/config/environment/Environment.java,Environment,35,132,getProfiles,107,108,"String getProfiles()"
spring-cloud__spring-cloud-config_CVE-2020-5405_2.1.6.RELEASE,CVE-2020-5405,spring-cloud__spring-cloud-config,651f458919c40ef9a5e93e7d76bf98575910fad0,spring-cloud-config-server/src/main/java/org/springframework/cloud/config/server/environment/EnvironmentController.java,EnvironmentController,67,374,getEnvironment,132,150,"Environment getEnvironment(String,String,String,boolean)"
spring-cloud__spring-cloud-config_CVE-2020-5405_2.1.6.RELEASE,CVE-2020-5405,spring-cloud__spring-cloud-config,651f458919c40ef9a5e93e7d76bf98575910fad0,spring-cloud-config-server/src/main/java/org/springframework/cloud/config/server/resource/GenericResourceRepository.java,GenericResourceRepository,41,211,findOne,60,85,"Resource findOne(String,String,String,String)"
spring-cloud__spring-cloud-config_CVE-2020-5405_2.1.6.RELEASE,CVE-2020-5405,spring-cloud__spring-cloud-config,651f458919c40ef9a5e93e7d76bf98575910fad0,spring-cloud-config-server/src/main/java/org/springframework/cloud/config/server/resource/GenericResourceRepository.java,GenericResourceRepository,41,211,getProfilePaths,88,108,"Collection getProfilePaths(String,String)"
spring-cloud__spring-cloud-config_CVE-2020-5405_2.1.6.RELEASE,CVE-2020-5405,spring-cloud__spring-cloud-config,651f458919c40ef9a5e93e7d76bf98575910fad0,spring-cloud-config-server/src/main/java/org/springframework/cloud/config/server/resource/GenericResourceRepository.java,GenericResourceRepository,41,211,isInvalidEncodedPath,116,134,"boolean isInvalidEncodedPath(String)"
spring-cloud__spring-cloud-config_CVE-2020-5405_2.1.6.RELEASE,CVE-2020-5405,spring-cloud__spring-cloud-config,651f458919c40ef9a5e93e7d76bf98575910fad0,spring-cloud-config-server/src/main/java/org/springframework/cloud/config/server/resource/ResourceController.java,ResourceController,64,246,retrieve,136,164,"String retrieve(ServletWebRequest,String,String,String,String,boolean)"
spring-cloud__spring-cloud-config_CVE-2020-5405_2.1.6.RELEASE,CVE-2020-5405,spring-cloud__spring-cloud-config,651f458919c40ef9a5e93e7d76bf98575910fad0,spring-cloud-config-server/src/main/java/org/springframework/cloud/config/server/resource/ResourceController.java,ResourceController,64,246,binary,200,212,"byte binary(ServletWebRequest,String,String,String,String)"
spring-cloud__spring-cloud-config_CVE-2020-5405_2.1.6.RELEASE,CVE-2020-5405,spring-cloud__spring-cloud-config,651f458919c40ef9a5e93e7d76bf98575910fad0,spring-cloud-config-server/src/main/java/org/springframework/cloud/config/server/resource/ResourceController.java,ResourceController,64,246,resolveName,226,232,"String resolveName(String)"
spring-cloud__spring-cloud-config_CVE-2020-5405_2.1.6.RELEASE,CVE-2020-5405,spring-cloud__spring-cloud-config,651f458919c40ef9a5e93e7d76bf98575910fad0,spring-cloud-config-server/src/main/java/org/springframework/cloud/config/server/resource/ResourceController.java,ResourceController,64,246,checkNotModified,216,223,"boolean checkNotModified(ServletWebRequest,Resource)"
spring-cloud__spring-cloud-config_CVE-2020-5405_2.1.6.RELEASE,CVE-2020-5405,spring-cloud__spring-cloud-config,651f458919c40ef9a5e93e7d76bf98575910fad0,spring-cloud-config-server/src/test/java/org/springframework/cloud/config/server/resource/GenericResourceRepositoryTests.java,GenericResourceRepositoryTests,40,99,invalidPath,99,105,"void invalidPath()"
spring-cloud__spring-cloud-config_CVE-2020-5410_2.1.8.RELEASE,CVE-2020-5410,spring-cloud__spring-cloud-config,03eaadc25323d8c8c89f528e8585033ed90c50f6,spring-cloud-config-server/src/main/java/org/springframework/cloud/config/server/resource/GenericResourceRepository.java,GenericResourceRepository,36,85,findOne,53,82,"Resource findOne(String,String,String,String)"
spring-cloud__spring-cloud-config_CVE-2020-5410_2.1.8.RELEASE,CVE-2020-5410,spring-cloud__spring-cloud-config,03eaadc25323d8c8c89f528e8585033ed90c50f6,spring-cloud-config-server/src/test/java/org/springframework/cloud/config/server/resource/GenericResourceRepositoryTests.java,GenericResourceRepositoryTests,40,123,invalidPathWithPreviousDirectoryAllEncoded,119,120,"void invalidPathWithPreviousDirectoryAllEncoded()"
spring-cloud__spring-cloud-gateway_CVE-2022-22947_3.0.6,CVE-2022-22947,spring-cloud__spring-cloud-gateway,1b868d2159e8fb71c22d583e424ae699f90532e3,spring-cloud-gateway-server/src/main/java/org/springframework/cloud/gateway/support/ShortcutConfigurable.java,GatewayEvaluationContext,161,224,getConstructorResolvers,182,183,List getConstructorResolvers()
spring-cloud__spring-cloud-gateway_CVE-2022-22947_3.0.6,CVE-2022-22947,spring-cloud__spring-cloud-gateway,1b868d2159e8fb71c22d583e424ae699f90532e3,spring-cloud-gateway-server/src/test/java/org/springframework/cloud/gateway/support/ShortcutConfigurableTests.java,ShortcutConfigurableTests,42,151,assertListTailFlag,118,142,void assertListTailFlag(boolean)
spring-cloud__spring-cloud-gateway_CVE-2022-22947_3.0.6,CVE-2022-22947,spring-cloud__spring-cloud-gateway,1b868d2159e8fb71c22d583e424ae699f90532e3,spring-cloud-gateway-server/src/test/java/org/springframework/cloud/gateway/support/ShortcutConfigurableTests.java,ShortcutConfigurableTests,42,151,testNormalizeDefaultTypeWithSpelAndInvalidInputFails,50,61,void testNormalizeDefaultTypeWithSpelAndInvalidInputFails()
spring-cloud__spring-cloud-gateway_CVE-2022-22947_3.0.6,CVE-2022-22947,spring-cloud__spring-cloud-gateway,1b868d2159e8fb71c22d583e424ae699f90532e3,spring-cloud-gateway-server/src/test/java/org/springframework/cloud/gateway/support/ShortcutConfigurableTests.java,ShortcutConfigurableTests,42,151,testNormalizeDefaultTypeWithSpel,67,79,void testNormalizeDefaultTypeWithSpel()
spring-cloud__spring-cloud-gateway_CVE-2022-22947_3.0.6,CVE-2022-22947,spring-cloud__spring-cloud-gateway,1b868d2159e8fb71c22d583e424ae699f90532e3,spring-cloud-gateway-server/src/test/java/org/springframework/cloud/gateway/support/ShortcutConfigurableTests.java,ShortcutConfigurableTests,42,151,testNormalizeGatherListTailFlagFlagExists,108,109,void testNormalizeGatherListTailFlagFlagExists()
spring-projects__spring-framework_CVE-2022-22965_5.2.19.RELEASE,CVE-2022-22965,spring-projects__spring-framework,002546b3e4b8d791ea6acccb81eb3168f51abb15,spring-beans/src/main/java/org/springframework/beans/CachedIntrospectionResults.java,CachedIntrospectionResults,77,422,introspectPlainAccessors,352,355,void introspectPlainAccessors(Class,Set)
spring-projects__spring-security_CVE-2011-2732_2.0.6.RELEASE,CVE-2011-2732,spring-projects__spring-security,a087e828a63edf0932e4eecf174cf816cbe6a58a,web/src/main/java/org/springframework/security/web/authentication/AbstractAuthenticationTargetUrlRequestHandler.java,AbstractAuthenticationTargetUrlRequestHandler,47,179,getTargetUrlParameter,161,162,String getTargetUrlParameter()
SpringSource__spring-security-oauth_CVE-2018-1260_2.3.2.RELEASE,CVE-2018-1260,spring-attic__spring-security-oauth,70e5ba84ca98b7ab42c1900bdd9fa51b393d611f,spring-security-oauth2/src/main/java/org/springframework/security/oauth2/client/DefaultOAuth2RequestAuthenticator.java,DefaultOAuth2RequestAuthenticator,26,29,authenticate,29,39,void authenticate(OAuth2ProtectedResourceDetails,OAuth2ClientContext,ClientHttpRequest)
SpringSource__spring-security-oauth_CVE-2018-1260_2.3.2.RELEASE,CVE-2018-1260,spring-attic__spring-security-oauth,70e5ba84ca98b7ab42c1900bdd9fa51b393d611f,spring-security-oauth2/src/test/java/org/springframework/security/oauth2/client/DefaultOAuth2RequestAuthenticatorTests.java,DefaultOAuth2RequestAuthenticatorTests,28,43,addsAccessToken,43,48,void addsAccessToken()
testng-team__testng_CVE-2022-4065_7.5,CVE-2022-4065,cbeust__testng,9150736cd2c123a6a3b60e6193630859f9f0422b,testng-core/src/main/java/org/testng/JarFileUtils.java,JarFileUtils,24,123,testngXmlExistsInJar,68,105,"boolean testngXmlExistsInJar(File,List)"
undertow-io__undertow_CVE-2014-7816_1.0.16.Final,CVE-2014-7816,undertow-io__undertow,28f244e63f558ba99a197813cfd5eee461b52b4c,core/src/main/java/io/undertow/server/handlers/resource/ResourceHandler.java,ResourceHandler,56,416,serveResource,123,263,"void serveResource(HttpServerExchange,boolean)"
undertow-io__undertow_CVE-2014-7816_1.0.16.Final,CVE-2014-7816,undertow-io__undertow,28f244e63f558ba99a197813cfd5eee461b52b4c,servlet/src/main/java/io/undertow/servlet/handlers/DefaultServlet.java,DefaultServlet,69,321,doGet,128,160,"void doGet(HttpServletRequest,HttpServletResponse)"
undertow-io__undertow_CVE-2014-7816_1.0.16.Final,CVE-2014-7816,undertow-io__undertow,28f244e63f558ba99a197813cfd5eee461b52b4c,servlet/src/main/java/io/undertow/servlet/handlers/ServletPathMatches.java,ServletPathMatches,54,444,findWelcomeFile,128,140,"ServletPathMatch findWelcomeFile(String,boolean)"
vert-x3__vertx-web_CVE-2018-12542_3.5.3.CR1,CVE-2018-12542,vert-x3__vertx-web,57a65dce6f4c5aa5e3ce7288685e7f3447eb8f3b,vertx-web/src/main/java/io/vertx/ext/web/handler/impl/StaticHandlerImpl.java,StaticHandlerImpl,54,725,handle,132,152,"void handle(RoutingContext)"
vert-x3__vertx-web_CVE-2018-12542_3.5.3.CR1,CVE-2018-12542,vert-x3__vertx-web,57a65dce6f4c5aa5e3ce7288685e7f3447eb8f3b,vertx-web/src/main/java/io/vertx/ext/web/handler/impl/StaticHandlerImpl.java,StaticHandlerImpl,54,725,sendStatic,157,218,"void sendStatic(RoutingContext,String)"
vert-x3__vertx-web_CVE-2018-12542_3.5.3.CR1,CVE-2018-12542,vert-x3__vertx-web,57a65dce6f4c5aa5e3ce7288685e7f3447eb8f3b,vertx-web/src/test/java/io/vertx/ext/web/handler/StaticHandlerTest.java,StaticHandlerTest,49,723,testHandlerAfter,703,705,"void testHandlerAfter()"
vert-x3__vertx-web_CVE-2018-12542_3.5.3.CR1,CVE-2018-12542,vert-x3__vertx-web,57a65dce6f4c5aa5e3ce7288685e7f3447eb8f3b,vertx-web/src/test/java/io/vertx/ext/web/handler/StaticHandlerTest.java,StaticHandlerTest,49,723,toDateTime,713,719,"long toDateTime(String)"
vert-x3__vertx-web_CVE-2019-17640_3.9.3,CVE-2019-17640,vert-x3__vertx-web,b12f7c4c6576a8adc3f683b2899de4b0e7d099e4,vertx-web/src/main/java/io/vertx/ext/web/handler/impl/StaticHandlerImpl.java,StaticHandlerImpl,51,824,handle,125,145,"void handle(RoutingContext)"
vert-x3__vertx-web_CVE-2019-17640_3.9.3,CVE-2019-17640,vert-x3__vertx-web,b12f7c4c6576a8adc3f683b2899de4b0e7d099e4,vertx-web/src/test/java/io/vertx/ext/web/handler/StaticHandlerTest.java,StaticHandlerTest,39,861,toDateTime,852,857,"long toDateTime(String)"
vert-x3__vertx-web_CVE-2019-17640_3.9.3,CVE-2019-17640,vert-x3__vertx-web,b12f7c4c6576a8adc3f683b2899de4b0e7d099e4,vertx-web/src/test/java/io/vertx/ext/web/handler/StaticHandlerTest.java,StaticHandlerTest,39,861,testGetDefaultIndex,51,52,"void testGetDefaultIndex()"
whitesource__curekit_CVE-2022-23082_1.1.3,CVE-2022-23082,whitesource__CureKit,af35e870ed09411d2f1fae6db1b04598cd1a31b6,src/main/java/io/whitesource/cure/FileSecurityUtils.java,FileSecurityUtils,12,34,isFileOutsideDir,21,25,"boolean isFileOutsideDir(String,String)"
whitesource__curekit_CVE-2022-23082_1.1.3,CVE-2022-23082,whitesource__CureKit,af35e870ed09411d2f1fae6db1b04598cd1a31b6,src/test/java/io/whitesource/cure/FileSecurityUtilsTests.java,FileSecurityUtilsTests,10,54,normalize_validInput_successfullyWithResult,45,50,"void normalize_validInput_successfullyWithResult()"
wildfly__wildfly_CVE-2018-1047_11.0.0.Final,CVE-2018-1047,wildfly__wildfly,21c358acf0b06f38ec46034404c7a3d0bbbc132d,testsuite/integration/web/src/test/java/org/jboss/as/test/integration/web/servlet/overlays/ServletResourceOverlaysTestCase.java,ServletResourceOverlaysTestCase,46,71,single,52,62,"WebArchive single()"
wildfly__wildfly_CVE-2018-1047_11.0.0.Final,CVE-2018-1047,wildfly__wildfly,21c358acf0b06f38ec46034404c7a3d0bbbc132d,testsuite/integration/web/src/test/java/org/jboss/as/test/integration/web/servlet/overlays/ServletResourceOverlaysTestCase.java,ServletResourceOverlaysTestCase,46,71,testLifeCycle,71,77,"void testLifeCycle()"
wildfly__wildfly_CVE-2018-1047_11.0.0.Final,CVE-2018-1047,wildfly__wildfly,735c77ce8b3bab6aa5072fb8575dc96db52d01ab,undertow/src/main/java/org/wildfly/extension/undertow/deployment/ServletResourceManager.java,ServletResourceManager,42,139,getResource,72,96,"Resource getResource(String)"
wildfly__wildfly_CVE-2018-1047_11.0.0.Final,CVE-2018-1047,wildfly__wildfly,9ff55ed2da845a6f604b2edd1bc3bd311f1b776c,testsuite/integration/web/src/test/java/org/jboss/as/test/integration/web/servlet/overlays/ServletResourceOverlaysTestCase.java,ServletResourceOverlaysTestCase,55,102,testPathAccess,102,130,"void testPathAccess()"
wildfly__wildfly_CVE-2018-1047_11.0.0.Final,CVE-2018-1047,wildfly__wildfly,9ff55ed2da845a6f604b2edd1bc3bd311f1b776c,testsuite/integration/web/src/test/java/org/jboss/as/test/integration/web/servlet/overlays/ServletResourceOverlaysTestCase.java,ServletResourceOverlaysTestCase,55,102,single,61,77,"WebArchive single()"
wildfly__wildfly_CVE-2018-1047_11.0.0.Final,CVE-2018-1047,wildfly__wildfly,9ff55ed2da845a6f604b2edd1bc3bd311f1b776c,testsuite/integration/web/src/test/java/org/jboss/as/test/integration/web/servlet/overlays/ServletResourceOverlaysTestCase.java,ServletResourceOverlaysTestCase,55,102,testLifeCycle,86,92,"void testLifeCycle()"
xerial__sqlite-jdbc_CVE-2023-32697_3.41.2.1,CVE-2023-32697,xerial__sqlite-jdbc,edb4b8adc2447bc04e05b9b908195a4bc7926242,src/main/java/org/sqlite/SQLiteConnection.java,SQLiteConnection,25,568,extractResource,297,337,File extractResource(URL)
x-stream__xstream_CVE-2013-7285_1.4.6,CVE-2013-7285,x-stream__xstream,6344867dce6767af7d0fe34fb393271a6456672d,xstream/src/java/com/thoughtworks/xstream/XStream.java,XStream,291,1982,buildMapper,568,600,Mapper buildMapper()
x-stream__xstream_CVE-2013-7285_1.4.6,CVE-2013-7285,x-stream__xstream,6344867dce6767af7d0fe34fb393271a6456672d,xstream/src/java/com/thoughtworks/xstream/XStream.java,XStream,291,1982,buildMapperDynamically,603,605,Mapper buildMapperDynamically(String,Class,Object)
x-stream__xstream_CVE-2013-7285_1.4.6,CVE-2013-7285,x-stream__xstream,6344867dce6767af7d0fe34fb393271a6456672d,xstream/src/java/com/thoughtworks/xstream/XStream.java,XStream,291,1982,setupAliases,648,726,void setupAliases()
x-stream__xstream_CVE-2013-7285_1.4.6,CVE-2013-7285,x-stream__xstream,6344867dce6767af7d0fe34fb393271a6456672d,xstream/src/java/com/thoughtworks/xstream/mapper/CachingMapper.java,CachingMapper,26,58,realClass,35,44,Class realClass(String)
x-stream__xstream_CVE-2013-7285_1.4.6,CVE-2013-7285,x-stream__xstream,6344867dce6767af7d0fe34fb393271a6456672d,xstream/src/java/com/thoughtworks/xstream/mapper/CachingMapper.java,CachingMapper,26,58,flushCache,54,55,void flushCache()
x-stream__xstream_CVE-2020-26217_1.4.14,CVE-2020-26217,x-stream__xstream,0fec095d534126931c99fd38e9c6d41f5c685c1a,xstream/src/java/com/thoughtworks/xstream/XStream.java,XStream,295,2396,setupSecurity,639,648,void setupSecurity()
x-stream__xstream_CVE-2020-26217_1.4.14,CVE-2020-26217,x-stream__xstream,0fec095d534126931c99fd38e9c6d41f5c685c1a,xstream/src/test/com/thoughtworks/acceptance/SecurityVulnerabilityTest.java,SecurityVulnerabilityTest,27,145,testCannotInjectEventHandler,40,58,void testCannotInjectEventHandler()
x-stream__xstream_CVE-2020-26217_1.4.14,CVE-2020-26217,x-stream__xstream,0fec095d534126931c99fd38e9c6d41f5c685c1a,xstream/src/test/com/thoughtworks/acceptance/SecurityVulnerabilityTest.java,SecurityVulnerabilityTest,27,145,testCannotInjectEventHandlerWithUnconfiguredSecurityFramework,61,80,void testCannotInjectEventHandlerWithUnconfiguredSecurityFramework()
x-stream__xstream_CVE-2021-21345_1.4.15,CVE-2021-21345,x-stream__xstream,d5e51177634afea7213b9dc2d21f101d2e258db9,xstream/src/java/com/thoughtworks/xstream/XStream.java,XStream,295,2401,setupSecurity,640,653,void setupSecurity()
x-stream__xstream_CVE-2021-21345_1.4.15,CVE-2021-21345,x-stream__xstream,d5e51177634afea7213b9dc2d21f101d2e258db9,xstream/src/java/com/thoughtworks/xstream/XStream.java,XStream,295,2401,alias,1426,1432,void alias(String,Class)
x-stream__xstream_CVE-2021-21345_1.4.15,CVE-2021-21345,x-stream__xstream,d5e51177634afea7213b9dc2d21f101d2e258db9,xstream/src/java/com/thoughtworks/xstream/XStream.java,XStream,295,2401,setupMappers,619,636,void setupMappers()
xuxueli__xxl-job_CVE-2020-29204_2.2.0,CVE-2020-29204,xuxueli__xxl-job,227628567354d3c156951009d683c6fec3006e0e,xxl-job-admin/src/main/java/com/xxl/job/admin/controller/JobGroupController.java,JobGroupController,27,182,save,62,90,ReturnT save(XxlJobGroup)
xuxueli__xxl-job_CVE-2020-29204_2.2.0,CVE-2020-29204,xuxueli__xxl-job,227628567354d3c156951009d683c6fec3006e0e,xxl-job-admin/src/main/java/com/xxl/job/admin/controller/UserController.java,UserController,30,147,pageList,51,64,Map pageList(int,int,String,int)
xwiki__xwiki-commons_CVE-2022-24897_12.6.6,CVE-2022-24897,xwiki__xwiki-commons,215951cfb0f808d0bf5b1097c9e7d1e503449ab8,xwiki-commons-core/xwiki-commons-velocity/src/main/java/org/xwiki/velocity/introspection/SecureIntrospector.java,SecureIntrospector,34,76,SecureIntrospector,43,70,"SecureIntrospector(String,String,Logger)"
xwiki__xwiki-commons_CVE-2023-29201_14.6,CVE-2023-29201,xwiki__xwiki-commons,b11eae9d82cb53f32962056b5faa73f3720c6182,xwiki-commons-core/xwiki-commons-xml/src/main/java/org/xwiki/xml/internal/html/DefaultHTMLCleaner.java,DefaultHTMLCleaner,57,338,getDefaultCleanerProperties,212,265,CleanerProperties getDefaultCleanerProperties(HTMLCleanerConfiguration)
xwiki__xwiki-commons_CVE-2023-29201_14.6,CVE-2023-29201,xwiki__xwiki-commons,b11eae9d82cb53f32962056b5faa73f3720c6182,xwiki-commons-core/xwiki-commons-xml/src/main/java/org/xwiki/xml/internal/html/DefaultHTMLCleaner.java,DefaultHTMLCleaner,57,338,getDefaultConfiguration,194,205,HTMLCleanerConfiguration getDefaultConfiguration()
xwiki__xwiki-commons_CVE-2023-29201_14.6,CVE-2023-29201,xwiki__xwiki-commons,b11eae9d82cb53f32962056b5faa73f3720c6182,xwiki-commons-core/xwiki-commons-xml/src/test/java/org/xwiki/xml/html/HTMLUtilsTest.java,HTMLUtilsTest,65,104,stripHTMLEnvelope,76,81,void stripHTMLEnvelope()
xwiki__xwiki-commons_CVE-2023-29201_14.6,CVE-2023-29201,xwiki__xwiki-commons,b11eae9d82cb53f32962056b5faa73f3720c6182,xwiki-commons-core/xwiki-commons-xml/src/test/java/org/xwiki/xml/html/filter/AbstractHTMLFilterTest.java,AbstractHTMLFilterTest,69,169,setUp,83,85,void setUp(ComponentManager)
xwiki__xwiki-commons_CVE-2023-29201_14.6,CVE-2023-29201,xwiki__xwiki-commons,b11eae9d82cb53f32962056b5faa73f3720c6182,xwiki-commons-core/xwiki-commons-xml/src/test/java/org/xwiki/xml/internal/html/DefaultHTMLCleanerTest.java,DefaultHTMLCleanerTest,77,745,verifySpanIsExpanded,429,431,void verifySpanIsExpanded()
xwiki__xwiki-commons_CVE-2023-29201_14.6,CVE-2023-29201,xwiki__xwiki-commons,b11eae9d82cb53f32962056b5faa73f3720c6182,xwiki-commons-core/xwiki-commons-xml/src/test/java/org/xwiki/xml/internal/html/DefaultHTMLCleanerTest.java,DefaultHTMLCleanerTest,77,745,verifyEntitiesAreNotBroken,458,478,void verifyEntitiesAreNotBroken()
xwiki__xwiki-commons_CVE-2023-29201_14.6,CVE-2023-29201,xwiki__xwiki-commons,b11eae9d82cb53f32962056b5faa73f3720c6182,xwiki-commons-core/xwiki-commons-xml/src/test/java/org/xwiki/xml/internal/html/DefaultHTMLCleanerTest.java,DefaultHTMLCleanerTest,77,745,verifyExternalLinksAreSecure,435,453,void verifyExternalLinksAreSecure()
xwiki__xwiki-commons_CVE-2023-29201_14.6,CVE-2023-29201,xwiki__xwiki-commons,b11eae9d82cb53f32962056b5faa73f3720c6182,xwiki-commons-core/xwiki-commons-xml/src/test/java/org/xwiki/xml/internal/html/DefaultHTMLCleanerTest.java,DefaultHTMLCleanerTest,77,745,clean,116,118,Document clean(String)
xwiki__xwiki-commons_CVE-2023-29201_14.6,CVE-2023-29201,xwiki__xwiki-commons,b11eae9d82cb53f32962056b5faa73f3720c6182,xwiki-commons-core/xwiki-commons-xml/src/test/java/org/xwiki/xml/internal/html/DefaultHTMLCleanerTest.java,DefaultHTMLCleanerTest,77,745,setUpCleaner,122,124,void setUpCleaner()
xwiki__xwiki-commons_CVE-2023-29201_14.6,CVE-2023-29201,xwiki__xwiki-commons,b11eae9d82cb53f32962056b5faa73f3720c6182,xwiki-commons-core/xwiki-commons-xml/src/test/java/org/xwiki/xml/internal/html/DefaultHTMLCleanerTest.java,DefaultHTMLCleanerTest,77,745,transformedDOMContent,650,664,void transformedDOMContent()
xwiki__xwiki-commons_CVE-2023-29201_14.6,CVE-2023-29201,xwiki__xwiki-commons,b11eae9d82cb53f32962056b5faa73f3720c6182,xwiki-commons-core/xwiki-commons-xml/src/test/java/org/xwiki/xml/internal/html/DefaultHTMLCleanerTest.java,DefaultHTMLCleanerTest,77,745,cleanHTMLTagWithNamespace,395,407,void cleanHTMLTagWithNamespace()
xwiki__xwiki-commons_CVE-2023-29528_14.9-rc-1,CVE-2023-29528,xwiki__xwiki-commons,8ff1a9d7e5d7b45b690134a537d53dc05cae04ab,xwiki-commons-core/xwiki-commons-xml/src/main/java/org/xwiki/xml/internal/html/DefaultHTMLCleaner.java,DefaultHTMLCleaner,57,343,getDefaultCleanerProperties,217,270,CleanerProperties getDefaultCleanerProperties(HTMLCleanerConfiguration)
xwiki__xwiki-commons_CVE-2023-29528_14.9-rc-1,CVE-2023-29528,xwiki__xwiki-commons,8ff1a9d7e5d7b45b690134a537d53dc05cae04ab,xwiki-commons-core/xwiki-commons-xml/src/main/java/org/xwiki/xml/internal/html/DefaultHTMLCleaner.java,DefaultHTMLCleaner,57,343,getDefaultCleanerTransformations,278,327,TrimAttributeCleanerTransformations getDefaultCleanerTransformations(HTMLCleanerConfiguration)
xwiki__xwiki-commons_CVE-2023-31126_14.10.3,CVE-2023-31126,xwiki__xwiki-commons,0b8e9c45b7e7457043938f35265b2aa5adc76a68,xwiki-commons-core/xwiki-commons-xml/src/main/java/org/xwiki/xml/internal/html/SecureHTMLElementSanitizer.java,SecureHTMLElementSanitizer,56,226,isAttributeAllowed,178,193,boolean isAttributeAllowed(String,String,String)
xwiki__xwiki-commons_CVE-2023-31126_14.10.3,CVE-2023-31126,xwiki__xwiki-commons,0b8e9c45b7e7457043938f35265b2aa5adc76a68,xwiki-commons-core/xwiki-commons-xml/src/main/java/org/xwiki/xml/internal/html/SecureHTMLElementSanitizer.java,SecureHTMLElementSanitizer,56,226,isAllowedValue,196,208,boolean isAllowedValue(String,String,String)
xwiki__xwiki-commons_CVE-2023-36471_14.10.5,CVE-2023-36471,xwiki__xwiki-commons,99484d48e899a68a1b6e33d457825b776c6fe8c3,xwiki-commons-core/xwiki-commons-xml/src/main/java/org/xwiki/xml/internal/html/HTMLDefinitions.java,HTMLDefinitions,46,106,HTMLDefinitions,61,77,HTMLDefinitions()
xwiki__xwiki-commons_CVE-2023-36471_14.10.5,CVE-2023-36471,xwiki__xwiki-commons,99484d48e899a68a1b6e33d457825b776c6fe8c3,xwiki-commons-core/xwiki-commons-xml/src/test/java/org/xwiki/xml/internal/html/SecureHTMLElementSanitizerTest.java,SecureHTMLElementSanitizerTest,52,150,extraAllowedTags,99,101,void extraAllowedTags()
xwiki__xwiki-rendering_CVE-2023-32070_14.6,CVE-2023-32070,xwiki__xwiki-rendering,c40e2f5f9482ec6c3e71dbf1fff5ba8a5e44cdc1,xwiki-rendering-syntaxes/xwiki-rendering-syntax-annotatedhtml5/src/main/java/org/xwiki/rendering/internal/renderer/html5/AnnotatedHTML5Renderer.java,AnnotatedHTML5Renderer,50,71,initialize,71,82,void initialize()
xwiki__xwiki-rendering_CVE-2023-32070_14.6,CVE-2023-32070,xwiki__xwiki-rendering,c40e2f5f9482ec6c3e71dbf1fff5ba8a5e44cdc1,xwiki-rendering-syntaxes/xwiki-rendering-syntax-annotatedxhtml/src/main/java/org/xwiki/rendering/internal/renderer/xhtml/AnnotatedXHTMLRenderer.java,AnnotatedXHTMLRenderer,50,71,initialize,71,82,void initialize()
xwiki__xwiki-rendering_CVE-2023-32070_14.6,CVE-2023-32070,xwiki__xwiki-rendering,c40e2f5f9482ec6c3e71dbf1fff5ba8a5e44cdc1,xwiki-rendering-syntaxes/xwiki-rendering-syntax-html5/src/main/java/org/xwiki/rendering/internal/renderer/html5/HTML5Renderer.java,HTML5Renderer,47,66,initialize,66,77,void initialize()
xwiki__xwiki-rendering_CVE-2023-32070_14.6,CVE-2023-32070,xwiki__xwiki-rendering,c40e2f5f9482ec6c3e71dbf1fff5ba8a5e44cdc1,xwiki-rendering-syntaxes/xwiki-rendering-syntax-html5/src/test/java/org/xwiki/rendering/internal/html5/HTML5ChainingRendererTest.java,HTML5ChainingRendererTest,43,87,setUp,56,63,void setUp()
xwiki__xwiki-rendering_CVE-2023-32070_14.6,CVE-2023-32070,xwiki__xwiki-rendering,c40e2f5f9482ec6c3e71dbf1fff5ba8a5e44cdc1,xwiki-rendering-syntaxes/xwiki-rendering-syntax-xhtml/src/main/java/org/xwiki/rendering/internal/parser/xhtml/wikimodel/XHTMLXWikiGeneratorListener.java,XHTMLXWikiGeneratorListener,48,271,cleanParametersFromMetadata,200,214,WikiParameters cleanParametersFromMetadata(WikiParameters)
xwiki__xwiki-rendering_CVE-2023-32070_14.6,CVE-2023-32070,xwiki__xwiki-rendering,c40e2f5f9482ec6c3e71dbf1fff5ba8a5e44cdc1,xwiki-rendering-syntaxes/xwiki-rendering-syntax-xhtml/src/main/java/org/xwiki/rendering/internal/renderer/xhtml/XHTMLChainingRenderer.java,XHTMLChainingRenderer,51,617,endGroup,141,143,void endGroup(Map)
xwiki__xwiki-rendering_CVE-2023-32070_14.6,CVE-2023-32070,xwiki__xwiki-rendering,c40e2f5f9482ec6c3e71dbf1fff5ba8a5e44cdc1,xwiki-rendering-syntaxes/xwiki-rendering-syntax-xhtml/src/main/java/org/xwiki/rendering/internal/renderer/xhtml/XHTMLChainingRenderer.java,XHTMLChainingRenderer,51,617,getXHTMLWikiPrinter,121,126,XHTMLWikiPrinter getXHTMLWikiPrinter()
xwiki__xwiki-rendering_CVE-2023-32070_14.6,CVE-2023-32070,xwiki__xwiki-rendering,c40e2f5f9482ec6c3e71dbf1fff5ba8a5e44cdc1,xwiki-rendering-syntaxes/xwiki-rendering-syntax-xhtml/src/main/java/org/xwiki/rendering/internal/renderer/xhtml/XHTMLRenderer.java,XHTMLRenderer,47,66,initialize,66,77,void initialize()
xwiki__xwiki-rendering_CVE-2023-32070_14.6,CVE-2023-32070,xwiki__xwiki-rendering,c40e2f5f9482ec6c3e71dbf1fff5ba8a5e44cdc1,xwiki-rendering-syntaxes/xwiki-rendering-syntax-xhtml/src/test/java/org/xwiki/rendering/internal/renderer/xhtml/XHTMLChainingRendererTest.java,XHTMLChainingRendererTest,38,58,outputFigureCaptionEvents,45,54,void outputFigureCaptionEvents()
xwiki__xwiki-rendering_CVE-2023-32070_14.6,CVE-2023-32070,xwiki__xwiki-rendering,c40e2f5f9482ec6c3e71dbf1fff5ba8a5e44cdc1,xwiki-rendering-syntaxes/xwiki-rendering-syntax-xhtml/src/test/java/org/xwiki/rendering/internal/renderer/xhtml/XHTMLChainingRendererTest.java,XHTMLChainingRendererTest,38,58,onRawText,58,70,void onRawText()
xwiki__xwiki-rendering_CVE-2023-32070_14.6,CVE-2023-32070,xwiki__xwiki-rendering,c40e2f5f9482ec6c3e71dbf1fff5ba8a5e44cdc1,xwiki-rendering-xml/src/main/java/org/xwiki/rendering/renderer/printer/XHTMLWikiPrinter.java,XHTMLWikiPrinter,35,215,handleSpaceWhenInText,179,181,void handleSpaceWhenInText()
xwiki__xwiki-rendering_CVE-2023-32070_14.6,CVE-2023-32070,xwiki__xwiki-rendering,c40e2f5f9482ec6c3e71dbf1fff5ba8a5e44cdc1,xwiki-rendering-xml/src/main/java/org/xwiki/rendering/renderer/printer/XHTMLWikiPrinter.java,XHTMLWikiPrinter,35,215,printXMLElement,93,96,void printXMLElement(String,Map)
xwiki__xwiki-rendering_CVE-2023-32070_14.6,CVE-2023-32070,xwiki__xwiki-rendering,c40e2f5f9482ec6c3e71dbf1fff5ba8a5e44cdc1,xwiki-rendering-xml/src/main/java/org/xwiki/rendering/renderer/printer/XHTMLWikiPrinter.java,XHTMLWikiPrinter,35,215,printXMLStartElement,107,110,void printXMLStartElement(String,String)
xwiki__xwiki-rendering_CVE-2023-32070_14.6,CVE-2023-32070,xwiki__xwiki-rendering,c40e2f5f9482ec6c3e71dbf1fff5ba8a5e44cdc1,xwiki-rendering-xml/src/main/java/org/xwiki/rendering/renderer/printer/XHTMLWikiPrinter.java,XHTMLWikiPrinter,35,215,printXML,70,75,void printXML(String)
yamcs__yamcs_CVE-2023-45277_5.8.6,CVE-2023-45277,yamcs__yamcs,b6db35e432e62fdff0447cf513369f0b8a848abf,yamcs-core/src/main/java/org/yamcs/yarch/FileSystemBucket.java,FileSystemBucket,26,224,findObject,210,216,"ObjectProperties findObject(String)"
yamcs__yamcs_CVE-2023-45277_5.8.6,CVE-2023-45277,yamcs__yamcs,b6db35e432e62fdff0447cf513369f0b8a848abf,yamcs-core/src/main/java/org/yamcs/yarch/FileSystemBucket.java,FileSystemBucket,26,224,putObject,141,189,"void putObject(String,String,Map,byte,Path,BasicFileAttributes)"
yamcs__yamcs_CVE-2023-45277_5.8.6,CVE-2023-45277,yamcs__yamcs,b6db35e432e62fdff0447cf513369f0b8a848abf,yamcs-core/src/main/java/org/yamcs/yarch/FileSystemBucket.java,FileSystemBucket,26,224,getObject,194,199,"byte getObject(String)"
yamcs__yamcs_CVE-2023-45277_5.8.6,CVE-2023-45277,yamcs__yamcs,b6db35e432e62fdff0447cf513369f0b8a848abf,yamcs-core/src/main/java/org/yamcs/yarch/FileSystemBucket.java,FileSystemBucket,26,224,toObjectProperties,224,231,"ObjectProperties toObjectProperties(String,Path,BasicFileAttributes)"
yamcs__yamcs_CVE-2023-45278_5.8.6,CVE-2023-45278,yamcs__yamcs,b6db35e432e62fdff0447cf513369f0b8a848abf,yamcs-core/src/main/java/org/yamcs/yarch/FileSystemBucket.java,FileSystemBucket,26,224,getObject,194,199,"byte getObject(String)"
yamcs__yamcs_CVE-2023-45278_5.8.6,CVE-2023-45278,yamcs__yamcs,b6db35e432e62fdff0447cf513369f0b8a848abf,yamcs-core/src/main/java/org/yamcs/yarch/FileSystemBucket.java,FileSystemBucket,26,224,toObjectProperties,224,231,"ObjectProperties toObjectProperties(String,Path,BasicFileAttributes)"
yamcs__yamcs_CVE-2023-45278_5.8.6,CVE-2023-45278,yamcs__yamcs,b6db35e432e62fdff0447cf513369f0b8a848abf,yamcs-core/src/main/java/org/yamcs/yarch/FileSystemBucket.java,FileSystemBucket,26,224,putObject,141,189,"void putObject(String,String,Map,byte,Path,BasicFileAttributes)"
yamcs__yamcs_CVE-2023-45278_5.8.6,CVE-2023-45278,yamcs__yamcs,b6db35e432e62fdff0447cf513369f0b8a848abf,yamcs-core/src/main/java/org/yamcs/yarch/FileSystemBucket.java,FileSystemBucket,26,224,findObject,210,216,"ObjectProperties findObject(String)"
zeroturnaround__zt-zip_CVE-2018-1002201_1.12,CVE-2018-1002201,zeroturnaround__zt-zip,759b72f33bc8f4d69f84f09fcb7f010ad45d6fff,src/main/java/org/zeroturnaround/zip/ZipUtil.java,Unwraper,1238,1280,getRootName,1280,1286,"String getRootName(String)"
zeroturnaround__zt-zip_CVE-2018-1002201_1.12,CVE-2018-1002201,zeroturnaround__zt-zip,759b72f33bc8f4d69f84f09fcb7f010ad45d6fff,src/main/java/org/zeroturnaround/zip/ZipUtil.java,Unwraper,1238,1280,process,1249,1271,"void process(InputStream,ZipEntry)"
zeroturnaround__zt-zip_CVE-2018-1002201_1.12,CVE-2018-1002201,zeroturnaround__zt-zip,759b72f33bc8f4d69f84f09fcb7f010ad45d6fff,src/main/java/org/zeroturnaround/zip/ZipUtil.java,Unpacker,1139,1149,process,1149,1168,"void process(InputStream,ZipEntry)"


==> code/cwe22.txt <==
import java
// other imports ...
import MySources
import MySinks

/**
* A taint-tracking configuration for tracking flow from remote sources to the creation of a path.
*/
module MyTaintedPathConfig implements DataFlow::ConfigSig { |\label{lst:line:cwe22:configstart}|
  predicate isSource(DataFlow::Node source) { 
    isLLMDetectedSourceMethod(source.asExpr().(MethodCall).getMethod()) |\label{lst:line:cwe22:source}|
 }

  predicate isSink(DataFlow::Node sink) {
    isLLMDetectedSinkMethodCall(sink.asExpr().(Call)) or  |\label{lst:line:cwe22:sinksa}|
    isLLMDetectedSinkArgument(sink.asExpr().(Argument)) |\label{lst:line:cwe22:sinksb}|
  }
} |\label{lst:line:cwe22:configend}|

/** Tracks flow from remote sources to the creation of a path. */
module MyTaintedPathFlow = TaintTracking::Global<MyTaintedPathConfig>;

from MyTaintedPathFlow::PathNode source, MyTaintedPathFlow::PathNode sink
where MyTaintedPathFlow::flowPath(source, sink)
select sink.getNode(), source, sink, "This path depends on a $@.",
  source.getNode(), "user-provided value"


==> code/filteringprompt.txt <==
System: You are an expert in detecting security vulnerabilities. You are given
the starting point (source) and the ending point (sink) of a dataflow path in a
Java project that may be a potential vulnerability. Analyze the given taint
source and sink and predict whether the given dataflow could be part of a
vulnerability or not, and store it as a boolean in "result". 

Assume that the intermediate path that is not shown does not contain any
sanitizers. Answer in JSON with the following format: { "explanation": <YOUR
EXPLANATION>, "source_is_false_positive": <true or false>,
"sink_is_false_positive": <true or false>, "result": <true or false>,
"confidence": <"low", "med", or "high"> }`. Do not include anything else in the
response.

User: Analyze the following dataflow path in a Java project and predict whether
it contains a [CWE_DESCRIPTION] vulnerability ([CWE_ID]), or a relevant
vulnerability. 

Source ([SOURCE_STR]):
```
[SOURCE_CODE_CONTEXT]
```

Steps:
[INTERMEDIATE_STEPS]


Sink ([SINK_STR]):
```
[SINK_CODE_CONTEXT]

==> code/prompt_sink.txt <==
System: You are a security expert. You are given a list of APIs to be labeled as
potential taint sinks for the given vulnerability class. Taint sinks are program
points that can use tainted data in an unsafe way. 

Return the result as a json list with each object in the format: {"package":
<package name>, class": <class name>, "api": <method name>, "argument": <list of
indices of arguments (if any) that can be sinks>, "signature": <signature of the
method>} Do not output anything other than JSON.

User: Among the following methods, assuming that the arguments passed to the
given function is malicious, what are the functions that, when invoked, are
vulnerable to [CWE_DESCRIPTION] attack [CWE_ID]?

Package,Class,Method,Signature
[functions]

==> code/prompt_source.txt <==
System: You are a security expert. You are given a list of APIs to be labeled as
potential taint sources for the given vulnerability class. Taint sources are
values that an attacker can use for unauthorized and malicious operations when
interacting with the system. 

Return the result as a json list with each object in the format: {"package":
<full package path>, "class": <class name>, "api": <method name>, "signature":
<signature of the method>} Do not output anything other than JSON.


User: Among the following Java methods, what are the methods that can produce
malicious data (taint sources) and cause [CWE_DESCRIPTION] vulnerability
[CWE_ID]? Or the methods that are often invoked on object instances that
are unsanitized user inputs?

Package,Class,Method,Signature
[functions]


